Input-Output Data-Driven Stabilization of Continuous-Time Linear MIMO Systems

In this paper, we address the problem of data-driven stabilization of continuous-time multi-input multi-output (MIMO) linear time-invariant systems using the input-output data collected from an experiment. Building on recent results for data-driven output-feedback control based on non-minimal realizations, we propose an approach that can be applied to a broad class of continuous-time MIMO systems without requiring a uniform observability index. The key idea is to show that Kreisselmeier's adaptive filter can be interpreted as an observer of a stabilizable non-minimal realization of the plant. Then, by postprocessing the input-output data with such a filter, we derive a linear matrix inequality that yields the feedback gain of a dynamic output-feedback stabilizer.

==> Data/M_data_1000000.dat <==
   0.0000000e+00   3.9184278e-04
   6.0000000e-03   5.6854509e-02
   1.2000000e-02   8.4307480e-02
   1.8000000e-02   1.0489190e-01
   2.4000000e-02   1.3595656e-01
   3.0000000e-02   1.8180790e-01
   3.6000000e-02   2.3767549e-01
   4.2000000e-02   2.9750546e-01
   4.8000000e-02   3.5646535e-01
   5.4000000e-02   4.1098318e-01
   6.0000000e-02   4.5845356e-01
   6.6000000e-02   4.9701274e-01
   7.2000000e-02   5.2539218e-01
   7.8000000e-02   5.4282134e-01
   8.4000000e-02   5.4895940e-01
   9.0000000e-02   5.4384396e-01
   9.6000000e-02   5.2785028e-01
   1.0200000e-01   5.0165832e-01
   1.0800000e-01   4.6622760e-01
   1.1400000e-01   4.2278436e-01
   1.2000000e-01   3.7283272e-01
   1.2600000e-01   3.1822081e-01
   1.3200000e-01   2.6134311e-01
   1.3800000e-01   2.0570774e-01
   1.4400000e-01   1.5745464e-01
   1.5000000e-01   1.2808331e-01
   1.5600000e-01   1.3046209e-01
   1.6200000e-01   1.6047972e-01
   1.6800000e-01   2.0272825e-01
   1.7400000e-01   2.4717486e-01
   1.8000000e-01   2.8901402e-01
   1.8600000e-01   3.2578870e-01
   1.9200000e-01   3.5610818e-01
   1.9800000e-01   3.7916740e-01
   2.0400000e-01   3.9455763e-01
   2.1000000e-01   4.0218566e-01
   2.1600000e-01   4.0223766e-01
   2.2200000e-01   3.9516466e-01
   2.2800000e-01   3.8168247e-01
   2.3400000e-01   3.6278623e-01
   2.4000000e-01   3.3978348e-01
   2.4600000e-01   3.1435043e-01
   2.5200000e-01   2.8860704e-01
   2.5800000e-01   2.6517019e-01
   2.6400000e-01   2.4705507e-01
   2.7000000e-01   2.3719036e-01
   2.7600000e-01   2.3745666e-01
   2.8200000e-01   2.4779966e-01
   2.8800000e-01   2.6630247e-01
   2.9400000e-01   2.9015197e-01
   3.0000000e-01   3.1658336e-01
   3.0600000e-01   3.4331847e-01
   3.1200000e-01   3.6862873e-01
   3.1800000e-01   3.9125771e-01
   3.2400000e-01   4.1032519e-01
   3.3000000e-01   4.2524935e-01
   3.3600000e-01   4.3568983e-01
   3.4200000e-01   4.4150625e-01
   3.4800000e-01   4.4272653e-01
   3.5400000e-01   4.3952105e-01
   3.6000000e-01   4.3217987e-01
   3.6600000e-01   4.2109170e-01
   3.7200000e-01   4.0672351e-01
   3.7800000e-01   3.8960044e-01
   3.8400000e-01   3.7028576e-01
   3.9000000e-01   3.4936069e-01
   3.9600000e-01   3.2740421e-01
   4.0200000e-01   3.0497281e-01
   4.0800000e-01   2.8258039e-01
   4.1400000e-01   2.6067879e-01
   4.2000000e-01   2.3963998e-01
   4.2600000e-01   2.1974127e-01
   4.3200000e-01   2.0115605e-01
   4.3800000e-01   1.8395290e-01
   4.4400000e-01   1.6810564e-01
   4.5000000e-01   1.5351594e-01
   4.5600000e-01   1.4004793e-01
   4.6200000e-01   1.2757221e-01
   4.6800000e-01   1.1601545e-01
   4.7400000e-01   1.0541150e-01
   4.8000000e-01   9.5949408e-02
   4.8600000e-01   8.8006605e-02
   4.9200000e-01   8.2138032e-02
   4.9800000e-01   7.8969762e-02
   5.0400000e-01   7.8971782e-02
   5.1000000e-01   8.2213597e-02
   5.1600000e-01   8.8305140e-02
   5.2200000e-01   9.6569087e-02
   5.2800000e-01   1.0627053e-01
   5.3400000e-01   1.1675692e-01
   5.4000000e-01   1.2750126e-01
   5.4600000e-01   1.3809639e-01
   5.5200000e-01   1.4823571e-01
   5.5800000e-01   1.5769422e-01
   5.6400000e-01   1.6631331e-01
   5.7000000e-01   1.7398883e-01
   5.7600000e-01   1.8066131e-01
   5.8200000e-01   1.8630739e-01
   5.8800000e-01   1.9093183e-01
   5.9400000e-01   1.9456008e-01
   6.0000000e-01   1.9723118e-01
   6.0600000e-01   1.9899145e-01
   6.1200000e-01   1.9988905e-01
   6.1800000e-01   1.9996986e-01
   6.2400000e-01   1.9927492e-01
   6.3000000e-01   1.9783959e-01
   6.3600000e-01   1.9569454e-01
   6.4200000e-01   1.9286838e-01
   6.4800000e-01   1.8939186e-01
   6.5400000e-01   1.8530316e-01
   6.6000000e-01   1.8065393e-01
   6.6600000e-01   1.7551573e-01
   6.7200000e-01   1.6998615e-01
   6.7800000e-01   1.6419417e-01
   6.8400000e-01   1.5830399e-01
   6.9000000e-01   1.5251597e-01
   6.9600000e-01   1.4706318e-01
   7.0200000e-01   1.4220152e-01
   7.0800000e-01   1.3819147e-01
   7.1400000e-01   1.3527100e-01
   7.2000000e-01   1.3362280e-01
   7.2600000e-01   1.3334298e-01
   7.3200000e-01   1.3442105e-01
   7.3800000e-01   1.3673886e-01
   7.4400000e-01   1.4008882e-01
   7.5000000e-01   1.4420443e-01
   7.5600000e-01   1.4879350e-01
   7.6200000e-01   1.5356648e-01
   7.6800000e-01   1.5825652e-01
   7.7400000e-01   1.6263170e-01
   7.8000000e-01   1.6650108e-01
   7.8600000e-01   1.6971670e-01
   7.9200000e-01   1.7217296e-01
   7.9800000e-01   1.7380462e-01
   8.0400000e-01   1.7458384e-01
   8.1000000e-01   1.7451667e-01
   8.1600000e-01   1.7363899e-01
   8.2200000e-01   1.7201223e-01
   8.2800000e-01   1.6971856e-01
   8.3400000e-01   1.6685597e-01
   8.4000000e-01   1.6353301e-01
   8.4600000e-01   1.5986347e-01
   8.5200000e-01   1.5596122e-01
   8.5800000e-01   1.5193530e-01
   8.6400000e-01   1.4788570e-01
   8.7000000e-01   1.4390016e-01
   8.7600000e-01   1.4005215e-01
   8.8200000e-01   1.3640047e-01
   8.8800000e-01   1.3299036e-01
   8.9400000e-01   1.2985608e-01
   9.0000000e-01   1.2702452e-01
   9.0600000e-01   1.2451932e-01
   9.1200000e-01   1.2236478e-01
   9.1800000e-01   1.2058870e-01
   9.2400000e-01   1.1922368e-01
   9.3000000e-01   1.1830638e-01
   9.3600000e-01   1.1787454e-01
   9.4200000e-01   1.1796231e-01
   9.4800000e-01   1.1859439e-01
   9.5400000e-01   1.1978024e-01
   9.6000000e-01   1.2150935e-01
   9.6600000e-01   1.2374871e-01
   9.7200000e-01   1.2644274e-01
   9.7800000e-01   1.2951578e-01
   9.8400000e-01   1.3287641e-01
   9.9000000e-01   1.3642292e-01
   9.9600000e-01   1.4004898e-01
   1.0020000e+00   1.4364907e-01
   1.0080000e+00   1.4712318e-01
   1.0140000e+00   1.5038051e-01
   1.0200000e+00   1.5334246e-01
   1.0260000e+00   1.5594454e-01
   1.0320000e+00   1.5813766e-01
   1.0380000e+00   1.5988872e-01
   1.0440000e+00   1.6118059e-01
   1.0500000e+00   1.6201161e-01
   1.0560000e+00   1.6239470e-01
   1.0620000e+00   1.6235602e-01
   1.0680000e+00   1.6193336e-01
   1.0740000e+00   1.6117424e-01
   1.0800000e+00   1.6013385e-01
   1.0860000e+00   1.5887273e-01
   1.0920000e+00   1.5745450e-01
   1.0980000e+00   1.5594345e-01
   1.1040000e+00   1.5440232e-01
   1.1100000e+00   1.5289024e-01
   1.1160000e+00   1.5146083e-01
   1.1220000e+00   1.5016081e-01
   1.1280000e+00   1.4902893e-01
   1.1340000e+00   1.4809533e-01
   1.1400000e+00   1.4738147e-01
   1.1460000e+00   1.4690032e-01
   1.1520000e+00   1.4665700e-01
   1.1580000e+00   1.4664957e-01
   1.1640000e+00   1.4687001e-01
   1.1700000e+00   1.4730514e-01
   1.1760000e+00   1.4793760e-01
   1.1820000e+00   1.4874661e-01
   1.1880000e+00   1.4970870e-01
   1.1940000e+00   1.5079828e-01
   1.2000000e+00   1.5198819e-01
   1.2060000e+00   1.5325014e-01
   1.2120000e+00   1.5455518e-01
   1.2180000e+00   1.5587424e-01
   1.2240000e+00   1.5717865e-01
   1.2300000e+00   1.5844070e-01
   1.2360000e+00   1.5963429e-01
   1.2420000e+00   1.6073555e-01
   1.2480000e+00   1.6172349e-01
   1.2540000e+00   1.6258052e-01
   1.2600000e+00   1.6329296e-01
   1.2660000e+00   1.6385147e-01
   1.2720000e+00   1.6425128e-01
   1.2780000e+00   1.6449231e-01
   1.2840000e+00   1.6457918e-01
   1.2900000e+00   1.6452098e-01
   1.2960000e+00   1.6433095e-01
   1.3020000e+00   1.6402603e-01
   1.3080000e+00   1.6362621e-01
   1.3140000e+00   1.6315387e-01
   1.3200000e+00   1.6263299e-01
   1.3260000e+00   1.6208833e-01
   1.3320000e+00   1.6154460e-01
   1.3380000e+00   1.6102568e-01
   1.3440000e+00   1.6055382e-01
   1.3500000e+00   1.6014904e-01
   1.3560000e+00   1.5982853e-01
   1.3620000e+00   1.5960628e-01
   1.3680000e+00   1.5949274e-01
   1.3740000e+00   1.5949475e-01
   1.3800000e+00   1.5961546e-01
   1.3860000e+00   1.5985450e-01
   1.3920000e+00   1.6020818e-01
   1.3980000e+00   1.6066977e-01
   1.4040000e+00   1.6122987e-01
   1.4100000e+00   1.6187677e-01
   1.4160000e+00   1.6259689e-01
   1.4220000e+00   1.6337520e-01
   1.4280000e+00   1.6419560e-01
   1.4340000e+00   1.6504138e-01
   1.4400000e+00   1.6589559e-01
   1.4460000e+00   1.6674142e-01
   1.4520000e+00   1.6756260e-01
   1.4580000e+00   1.6834374e-01
   1.4640000e+00   1.6907065e-01
   1.4700000e+00   1.6973066e-01
   1.4760000e+00   1.7031287e-01
   1.4820000e+00   1.7080841e-01
   1.4880000e+00   1.7121057e-01
   1.4940000e+00   1.7151500e-01
   1.5000000e+00   1.7171970e-01
   1.5060000e+00   1.7182508e-01
   1.5120000e+00   1.7183389e-01
   1.5180000e+00   1.7175106e-01
   1.5240000e+00   1.7158355e-01
   1.5300000e+00   1.7134009e-01
   1.5360000e+00   1.7103087e-01
   1.5420000e+00   1.7066722e-01
   1.5480000e+00   1.7026125e-01
   1.5540000e+00   1.6982544e-01
   1.5600000e+00   1.6937231e-01
   1.5660000e+00   1.6891400e-01
   1.5720000e+00   1.6846198e-01
   1.5780000e+00   1.6802673e-01
   1.5840000e+00   1.6761746e-01
   1.5900000e+00   1.6724196e-01
   1.5960000e+00   1.6690645e-01
   1.6020000e+00   1.6661549e-01
   1.6080000e+00   1.6637198e-01
   1.6140000e+00   1.6617717e-01
   1.6200000e+00   1.6603076e-01
   1.6260000e+00   1.6593101e-01
   1.6320000e+00   1.6587490e-01
   1.6380000e+00   1.6585828e-01
   1.6440000e+00   1.6587603e-01
   1.6500000e+00   1.6592229e-01
   1.6560000e+00   1.6599063e-01
   1.6620000e+00   1.6607421e-01
   1.6680000e+00   1.6616598e-01
   1.6740000e+00   1.6625886e-01
   1.6800000e+00   1.6634586e-01
   1.6860000e+00   1.6642028e-01
   1.6920000e+00   1.6647585e-01
   1.6980000e+00   1.6650680e-01
   1.7040000e+00   1.6650807e-01
   1.7100000e+00   1.6647534e-01
   1.7160000e+00   1.6640516e-01
   1.7220000e+00   1.6629499e-01
   1.7280000e+00   1.6614327e-01
   1.7340000e+00   1.6594940e-01
   1.7400000e+00   1.6571378e-01
   1.7460000e+00   1.6543777e-01
   1.7520000e+00   1.6512358e-01
   1.7580000e+00   1.6477426e-01
   1.7640000e+00   1.6439353e-01
   1.7700000e+00   1.6398570e-01
   1.7760000e+00   1.6355547e-01
   1.7820000e+00   1.6310784e-01
   1.7880000e+00   1.6264788e-01
   1.7940000e+00   1.6218061e-01
   1.8000000e+00   1.6171086e-01
   1.8060000e+00   1.6124307e-01
   1.8120000e+00   1.6078122e-01
   1.8180000e+00   1.6032869e-01
   1.8240000e+00   1.5988820e-01
   1.8300000e+00   1.5946174e-01
   1.8360000e+00   1.5905058e-01
   1.8420000e+00   1.5865522e-01
   1.8480000e+00   1.5827543e-01
   1.8540000e+00   1.5791034e-01
   1.8600000e+00   1.5755844e-01
   1.8660000e+00   1.5721770e-01
   1.8720000e+00   1.5688564e-01
   1.8780000e+00   1.5655945e-01
   1.8840000e+00   1.5623606e-01
   1.8900000e+00   1.5591225e-01
   1.8960000e+00   1.5558477e-01
   1.9020000e+00   1.5525040e-01
   1.9080000e+00   1.5490603e-01
   1.9140000e+00   1.5454878e-01
   1.9200000e+00   1.5417602e-01
   1.9260000e+00   1.5378545e-01
   1.9320000e+00   1.5337515e-01
   1.9380000e+00   1.5294360e-01
   1.9440000e+00   1.5248974e-01
   1.9500000e+00   1.5201296e-01
   1.9560000e+00   1.5151310e-01
   1.9620000e+00   1.5099049e-01
   1.9680000e+00   1.5044587e-01
   1.9740000e+00   1.4988044e-01
   1.9800000e+00   1.4929574e-01
   1.9860000e+00   1.4869370e-01
   1.9920000e+00   1.4807650e-01
   1.9980000e+00   1.4744656e-01
   2.0040000e+00   1.4680647e-01
   2.0100000e+00   1.4615889e-01
   2.0160000e+00   1.4550652e-01
   2.0220000e+00   1.4485200e-01
   2.0280000e+00   1.4419783e-01
   2.0340000e+00   1.4354634e-01
   2.0400000e+00   1.4289962e-01
   2.0460000e+00   1.4225944e-01
   2.0520000e+00   1.4162726e-01
   2.0580000e+00   1.4100416e-01
   2.0640000e+00   1.4039083e-01
   2.0700000e+00   1.3978761e-01
   2.0760000e+00   1.3919441e-01
   2.0820000e+00   1.3861083e-01
   2.0880000e+00   1.3803611e-01
   2.0940000e+00   1.3746919e-01
   2.1000000e+00   1.3690877e-01
   2.1060000e+00   1.3635333e-01
   2.1120000e+00   1.3580122e-01
   2.1180000e+00   1.3525066e-01
   2.1240000e+00   1.3469986e-01
   2.1300000e+00   1.3414699e-01
   2.1360000e+00   1.3359032e-01
   2.1420000e+00   1.3302818e-01
   2.1480000e+00   1.3245906e-01
   2.1540000e+00   1.3188163e-01
   2.1600000e+00   1.3129475e-01
   2.1660000e+00   1.3069750e-01
   2.1720000e+00   1.3008923e-01
   2.1780000e+00   1.2946951e-01
   2.1840000e+00   1.2883821e-01
   2.1900000e+00   1.2819542e-01
   2.1960000e+00   1.2754148e-01
   2.2020000e+00   1.2687698e-01
   2.2080000e+00   1.2620272e-01
   2.2140000e+00   1.2551968e-01
   2.2200000e+00   1.2482900e-01
   2.2260000e+00   1.2413196e-01
   2.2320000e+00   1.2342993e-01
   2.2380000e+00   1.2272434e-01
   2.2440000e+00   1.2201665e-01
   2.2500000e+00   1.2130830e-01
   2.2560000e+00   1.2060066e-01
   2.2620000e+00   1.1989506e-01
   2.2680000e+00   1.1919269e-01
   2.2740000e+00   1.1849461e-01
   2.2800000e+00   1.1780172e-01
   2.2860000e+00   1.1711473e-01
   2.2920000e+00   1.1643420e-01
   2.2980000e+00   1.1576046e-01
   2.3040000e+00   1.1509369e-01
   2.3100000e+00   1.1443385e-01
   2.3160000e+00   1.1378076e-01
   2.3220000e+00   1.1313408e-01
   2.3280000e+00   1.1249332e-01
   2.3340000e+00   1.1185789e-01
   2.3400000e+00   1.1122712e-01
   2.3460000e+00   1.1060027e-01
   2.3520000e+00   1.0997657e-01
   2.3580000e+00   1.0935525e-01
   2.3640000e+00   1.0873554e-01
   2.3700000e+00   1.0811672e-01
   2.3760000e+00   1.0749814e-01
   2.3820000e+00   1.0687923e-01
   2.3880000e+00   1.0625949e-01
   2.3940000e+00   1.0563857e-01
   2.4000000e+00   1.0501619e-01
   2.4060000e+00   1.0439224e-01
   2.4120000e+00   1.0376668e-01
   2.4180000e+00   1.0313964e-01
   2.4240000e+00   1.0251133e-01
   2.4300000e+00   1.0188209e-01
   2.4360000e+00   1.0125236e-01
   2.4420000e+00   1.0062265e-01
   2.4480000e+00   9.9993552e-02
   2.4540000e+00   9.9365724e-02
   2.4600000e+00   9.8739851e-02
   2.4660000e+00   9.8116644e-02
   2.4720000e+00   9.7496818e-02
   2.4780000e+00   9.6881077e-02
   2.4840000e+00   9.6270093e-02
   2.4900000e+00   9.5664495e-02
   2.4960000e+00   9.5064851e-02
   2.5020000e+00   9.4471662e-02
   2.5080000e+00   9.3885347e-02
   2.5140000e+00   9.3306238e-02
   2.5200000e+00   9.2734578e-02
   2.5260000e+00   9.2170517e-02
   2.5320000e+00   9.1614115e-02
   2.5380000e+00   9.1065345e-02
   2.5440000e+00   9.0524101e-02
   2.5500000e+00   8.9990206e-02
   2.5560000e+00   8.9463419e-02
   2.5620000e+00   8.8943455e-02
   2.5680000e+00   8.8429987e-02
   2.5740000e+00   8.7922670e-02
   2.5800000e+00   8.7421146e-02
   2.5860000e+00   8.6925061e-02
   2.5920000e+00   8.6434078e-02
   2.5980000e+00   8.5947886e-02
   2.6040000e+00   8.5466210e-02
   2.6100000e+00   8.4988823e-02
   2.6160000e+00   8.4515548e-02
   2.6220000e+00   8.4046264e-02
   2.6280000e+00   8.3580911e-02
   2.6340000e+00   8.3119490e-02
   2.6400000e+00   8.2662062e-02
   2.6460000e+00   8.2208743e-02
   2.6520000e+00   8.1759704e-02
   2.6580000e+00   8.1315164e-02
   2.6640000e+00   8.0875382e-02
   2.6700000e+00   8.0440651e-02
   2.6760000e+00   8.0011289e-02
   2.6820000e+00   7.9587629e-02
   2.6880000e+00   7.9170011e-02
   2.6940000e+00   7.8758776e-02
   2.7000000e+00   7.8354249e-02
   2.7060000e+00   7.7956739e-02
   2.7120000e+00   7.7566529e-02
   2.7180000e+00   7.7183866e-02
   2.7240000e+00   7.6808960e-02
   2.7300000e+00   7.6441977e-02
   2.7360000e+00   7.6083036e-02
   2.7420000e+00   7.5732210e-02
   2.7480000e+00   7.5389522e-02
   2.7540000e+00   7.5054947e-02
   2.7600000e+00   7.4728418e-02
   2.7660000e+00   7.4409822e-02
   2.7720000e+00   7.4099014e-02
   2.7780000e+00   7.3795813e-02
   2.7840000e+00   7.3500014e-02
   2.7900000e+00   7.3211393e-02
   2.7960000e+00   7.2929713e-02
   2.8020000e+00   7.2654730e-02
   2.8080000e+00   7.2386203e-02
   2.8140000e+00   7.2123895e-02
   2.8200000e+00   7.1867582e-02
   2.8260000e+00   7.1617059e-02
   2.8320000e+00   7.1372138e-02
   2.8380000e+00   7.1132660e-02
   2.8440000e+00   7.0898487e-02
   2.8500000e+00   7.0669514e-02
   2.8560000e+00   7.0445659e-02
   2.8620000e+00   7.0226869e-02
   2.8680000e+00   7.0013116e-02
   2.8740000e+00   6.9804395e-02
   2.8800000e+00   6.9600721e-02
   2.8860000e+00   6.9402124e-02
   2.8920000e+00   6.9208649e-02
   2.8980000e+00   6.9020345e-02
   2.9040000e+00   6.8837269e-02
   2.9100000e+00   6.8659474e-02
   2.9160000e+00   6.8487010e-02
   2.9220000e+00   6.8319916e-02
   2.9280000e+00   6.8158220e-02
   2.9340000e+00   6.8001935e-02
   2.9400000e+00   6.7851054e-02
   2.9460000e+00   6.7705550e-02
   2.9520000e+00   6.7565374e-02
   2.9580000e+00   6.7430457e-02
   2.9640000e+00   6.7300704e-02
   2.9700000e+00   6.7176001e-02
   2.9760000e+00   6.7056212e-02
   2.9820000e+00   6.6941181e-02
   2.9880000e+00   6.6830738e-02
   2.9940000e+00   6.6724695e-02
   3.0000000e+00   6.6622857e-02
   3.0060000e+00   6.6525018e-02
   3.0120000e+00   6.6430966e-02
   3.0180000e+00   6.6340490e-02
   3.0240000e+00   6.6253379e-02
   3.0300000e+00   6.6169426e-02
   3.0360000e+00   6.6088431e-02
   3.0420000e+00   6.6010203e-02
   3.0480000e+00   6.5934565e-02
   3.0540000e+00   6.5861349e-02
   3.0600000e+00   6.5790403e-02
   3.0660000e+00   6.5721591e-02
   3.0720000e+00   6.5654789e-02
   3.0780000e+00   6.5589889e-02
   3.0840000e+00   6.5526797e-02
   3.0900000e+00   6.5465433e-02
   3.0960000e+00   6.5405725e-02
   3.1020000e+00   6.5347615e-02
   3.1080000e+00   6.5291050e-02
   3.1140000e+00   6.5235983e-02
   3.1200000e+00   6.5182374e-02
   3.1260000e+00   6.5130180e-02
   3.1320000e+00   6.5079362e-02
   3.1380000e+00   6.5029877e-02
   3.1440000e+00   6.4981678e-02
   3.1500000e+00   6.4934714e-02
   3.1560000e+00   6.4888925e-02
   3.1620000e+00   6.4844246e-02
   3.1680000e+00   6.4800603e-02
   3.1740000e+00   6.4757914e-02
   3.1800000e+00   6.4716087e-02
   3.1860000e+00   6.4675022e-02
   3.1920000e+00   6.4634613e-02
   3.1980000e+00   6.4594745e-02
   3.2040000e+00   6.4555298e-02
   3.2100000e+00   6.4516147e-02
   3.2160000e+00   6.4477162e-02
   3.2220000e+00   6.4438214e-02
   3.2280000e+00   6.4399171e-02
   3.2340000e+00   6.4359902e-02
   3.2400000e+00   6.4320278e-02
   3.2460000e+00   6.4280177e-02
   3.2520000e+00   6.4239476e-02
   3.2580000e+00   6.4198064e-02
   3.2640000e+00   6.4155833e-02
   3.2700000e+00   6.4112685e-02
   3.2760000e+00   6.4068528e-02
   3.2820000e+00   6.4023282e-02
   3.2880000e+00   6.3976873e-02
   3.2940000e+00   6.3929236e-02
   3.3000000e+00   6.3880316e-02
   3.3060000e+00   6.3830064e-02
   3.3120000e+00   6.3778438e-02
   3.3180000e+00   6.3725406e-02
   3.3240000e+00   6.3670937e-02
   3.3300000e+00   6.3615007e-02
   3.3360000e+00   6.3557596e-02
   3.3420000e+00   6.3498684e-02
   3.3480000e+00   6.3438255e-02
   3.3540000e+00   6.3376291e-02
   3.3600000e+00   6.3312777e-02
   3.3660000e+00   6.3247693e-02
   3.3720000e+00   6.3181020e-02
   3.3780000e+00   6.3112733e-02
   3.3840000e+00   6.3042808e-02
   3.3900000e+00   6.2971214e-02
   3.3960000e+00   6.2897919e-02
   3.4020000e+00   6.2822886e-02
   3.4080000e+00   6.2746077e-02
   3.4140000e+00   6.2667448e-02
   3.4200000e+00   6.2586955e-02
   3.4260000e+00   6.2504550e-02
   3.4320000e+00   6.2420186e-02
   3.4380000e+00   6.2333811e-02
   3.4440000e+00   6.2245378e-02
   3.4500000e+00   6.2154837e-02
   3.4560000e+00   6.2062142e-02
   3.4620000e+00   6.1967246e-02
   3.4680000e+00   6.1870108e-02
   3.4740000e+00   6.1770688e-02
   3.4800000e+00   6.1668951e-02
   3.4860000e+00   6.1564867e-02
   3.4920000e+00   6.1458408e-02
   3.4980000e+00   6.1349554e-02
   3.5040000e+00   6.1238288e-02
   3.5100000e+00   6.1124600e-02
   3.5160000e+00   6.1008482e-02
   3.5220000e+00   6.0889932e-02
   3.5280000e+00   6.0768955e-02
   3.5340000e+00   6.0645557e-02
   3.5400000e+00   6.0519748e-02
   3.5460000e+00   6.0391542e-02
   3.5520000e+00   6.0260955e-02
   3.5580000e+00   6.0128006e-02
   3.5640000e+00   5.9992714e-02
   3.5700000e+00   5.9855101e-02
   3.5760000e+00   5.9715187e-02
   3.5820000e+00   5.9572993e-02
   3.5880000e+00   5.9428540e-02
   3.5940000e+00   5.9281847e-02
   3.6000000e+00   5.9132932e-02
   3.6060000e+00   5.8981811e-02
   3.6120000e+00   5.8828500e-02
   3.6180000e+00   5.8673010e-02
   3.6240000e+00   5.8515353e-02
   3.6300000e+00   5.8355539e-02
   3.6360000e+00   5.8193574e-02
   3.6420000e+00   5.8029465e-02
   3.6480000e+00   5.7863217e-02
   3.6540000e+00   5.7694834e-02
   3.6600000e+00   5.7524319e-02
   3.6660000e+00   5.7351678e-02
   3.6720000e+00   5.7176912e-02
   3.6780000e+00   5.7000027e-02
   3.6840000e+00   5.6821029e-02
   3.6900000e+00   5.6639925e-02
   3.6960000e+00   5.6456724e-02
   3.7020000e+00   5.6271436e-02
   3.7080000e+00   5.6084076e-02
   3.7140000e+00   5.5894660e-02
   3.7200000e+00   5.5703206e-02
   3.7260000e+00   5.5509737e-02
   3.7320000e+00   5.5314276e-02
   3.7380000e+00   5.5116851e-02
   3.7440000e+00   5.4917493e-02
   3.7500000e+00   5.4716234e-02
   3.7560000e+00   5.4513109e-02
   3.7620000e+00   5.4308157e-02
   3.7680000e+00   5.4101416e-02
   3.7740000e+00   5.3892927e-02
   3.7800000e+00   5.3682734e-02
   3.7860000e+00   5.3470880e-02
   3.7920000e+00   5.3257408e-02
   3.7980000e+00   5.3042364e-02
   3.8040000e+00   5.2825792e-02
   3.8100000e+00   5.2607737e-02
   3.8160000e+00   5.2388243e-02
   3.8220000e+00   5.2167354e-02
   3.8280000e+00   5.1945113e-02
   3.8340000e+00   5.1721561e-02
   3.8400000e+00   5.1496740e-02
   3.8460000e+00   5.1270688e-02
   3.8520000e+00   5.1043447e-02
   3.8580000e+00   5.0815052e-02
   3.8640000e+00   5.0585541e-02
   3.8700000e+00   5.0354951e-02
   3.8760000e+00   5.0123317e-02
   3.8820000e+00   4.9890675e-02
   3.8880000e+00   4.9657059e-02
   3.8940000e+00   4.9422505e-02
   3.9000000e+00   4.9187047e-02
   3.9060000e+00   4.8950722e-02
   3.9120000e+00   4.8713567e-02
   3.9180000e+00   4.8475617e-02
   3.9240000e+00   4.8236913e-02
   3.9300000e+00   4.7997492e-02
   3.9360000e+00   4.7757397e-02
   3.9420000e+00   4.7516669e-02
   3.9480000e+00   4.7275352e-02
   3.9540000e+00   4.7033492e-02
   3.9600000e+00   4.6791135e-02
   3.9660000e+00   4.6548331e-02
   3.9720000e+00   4.6305128e-02
   3.9780000e+00   4.6061580e-02
   3.9840000e+00   4.5817737e-02
   3.9900000e+00   4.5573654e-02
   3.9960000e+00   4.5329387e-02
   4.0020000e+00   4.5084989e-02
   4.0080000e+00   4.4840519e-02
   4.0140000e+00   4.4596031e-02
   4.0200000e+00   4.4351584e-02
   4.0260000e+00   4.4107235e-02
   4.0320000e+00   4.3863040e-02
   4.0380000e+00   4.3619056e-02
   4.0440000e+00   4.3375340e-02
   4.0500000e+00   4.3131947e-02
   4.0560000e+00   4.2888933e-02
   4.0620000e+00   4.2646352e-02
   4.0680000e+00   4.2404260e-02
   4.0740000e+00   4.2162708e-02
   4.0800000e+00   4.1921749e-02
   4.0860000e+00   4.1681436e-02
   4.0920000e+00   4.1441820e-02
   4.0980000e+00   4.1202951e-02
   4.1040000e+00   4.0964879e-02
   4.1100000e+00   4.0727655e-02
   4.1160000e+00   4.0491328e-02
   4.1220000e+00   4.0255947e-02
   4.1280000e+00   4.0021562e-02
   4.1340000e+00   3.9788222e-02
   4.1400000e+00   3.9555977e-02
   4.1460000e+00   3.9324877e-02
   4.1520000e+00   3.9094970e-02
   4.1580000e+00   3.8866309e-02
   4.1640000e+00   3.8638945e-02
   4.1700000e+00   3.8412927e-02
   4.1760000e+00   3.8188309e-02
   4.1820000e+00   3.7965143e-02
   4.1880000e+00   3.7743482e-02
   4.1940000e+00   3.7523378e-02
   4.2000000e+00   3.7304886e-02
   4.2060000e+00   3.7088059e-02
   4.2120000e+00   3.6872952e-02
   4.2180000e+00   3.6659617e-02
   4.2240000e+00   3.6448110e-02
   4.2300000e+00   3.6238484e-02
   4.2360000e+00   3.6030791e-02
   4.2420000e+00   3.5825086e-02
   4.2480000e+00   3.5621419e-02
   4.2540000e+00   3.5419843e-02
   4.2600000e+00   3.5220408e-02
   4.2660000e+00   3.5023164e-02
   4.2720000e+00   3.4828158e-02
   4.2780000e+00   3.4635438e-02
   4.2840000e+00   3.4445049e-02
   4.2900000e+00   3.4257038e-02
   4.2960000e+00   3.4071445e-02
   4.3020000e+00   3.3888314e-02
   4.3080000e+00   3.3707684e-02
   4.3140000e+00   3.3529594e-02
   4.3200000e+00   3.3354081e-02
   4.3260000e+00   3.3181181e-02
   4.3320000e+00   3.3010928e-02
   4.3380000e+00   3.2843356e-02
   4.3440000e+00   3.2678495e-02
   4.3500000e+00   3.2516375e-02
   4.3560000e+00   3.2357026e-02
   4.3620000e+00   3.2200475e-02
   4.3680000e+00   3.2046749e-02
   4.3740000e+00   3.1895871e-02
   4.3800000e+00   3.1747866e-02
   4.3860000e+00   3.1602756e-02
   4.3920000e+00   3.1460562e-02
   4.3980000e+00   3.1321304e-02
   4.4040000e+00   3.1185001e-02
   4.4100000e+00   3.1051669e-02
   4.4160000e+00   3.0921326e-02
   4.4220000e+00   3.0793984e-02
   4.4280000e+00   3.0669657e-02
   4.4340000e+00   3.0548357e-02
   4.4400000e+00   3.0430093e-02
   4.4460000e+00   3.0314873e-02
   4.4520000e+00   3.0202703e-02
   4.4580000e+00   3.0093587e-02
   4.4640000e+00   2.9987529e-02
   4.4700000e+00   2.9884528e-02
   4.4760000e+00   2.9784583e-02
   4.4820000e+00   2.9687691e-02
   4.4880000e+00   2.9593844e-02
   4.4940000e+00   2.9503036e-02
   4.5000000e+00   2.9415256e-02
   4.5060000e+00   2.9330491e-02
   4.5120000e+00   2.9248727e-02
   4.5180000e+00   2.9169947e-02
   4.5240000e+00   2.9094132e-02
   4.5300000e+00   2.9021261e-02
   4.5360000e+00   2.8951310e-02
   4.5420000e+00   2.8884254e-02
   4.5480000e+00   2.8820065e-02
   4.5540000e+00   2.8758715e-02
   4.5600000e+00   2.8700172e-02
   4.5660000e+00   2.8644404e-02
   4.5720000e+00   2.8591375e-02
   4.5780000e+00   2.8541050e-02
   4.5840000e+00   2.8493391e-02
   4.5900000e+00   2.8448360e-02
   4.5960000e+00   2.8405915e-02
   4.6020000e+00   2.8366014e-02
   4.6080000e+00   2.8328616e-02
   4.6140000e+00   2.8293676e-02
   4.6200000e+00   2.8261148e-02
   4.6260000e+00   2.8230988e-02
   4.6320000e+00   2.8203147e-02
   4.6380000e+00   2.8177578e-02
   4.6440000e+00   2.8154233e-02
   4.6500000e+00   2.8133061e-02
   4.6560000e+00   2.8114012e-02
   4.6620000e+00   2.8097036e-02
   4.6680000e+00   2.8082081e-02
   4.6740000e+00   2.8069094e-02
   4.6800000e+00   2.8058022e-02
   4.6860000e+00   2.8048812e-02
   4.6920000e+00   2.8041410e-02
   4.6980000e+00   2.8035761e-02
   4.7040000e+00   2.8031810e-02
   4.7100000e+00   2.8029501e-02
   4.7160000e+00   2.8028779e-02
   4.7220000e+00   2.8029588e-02
   4.7280000e+00   2.8031871e-02
   4.7340000e+00   2.8035571e-02
   4.7400000e+00   2.8040631e-02
   4.7460000e+00   2.8046994e-02
   4.7520000e+00   2.8054604e-02
   4.7580000e+00   2.8063402e-02
   4.7640000e+00   2.8073332e-02
   4.7700000e+00   2.8084337e-02
   4.7760000e+00   2.8096360e-02
   4.7820000e+00   2.8109345e-02
   4.7880000e+00   2.8123235e-02
   4.7940000e+00   2.8137974e-02
   4.8000000e+00   2.8153507e-02
   4.8060000e+00   2.8169779e-02
   4.8120000e+00   2.8186735e-02
   4.8180000e+00   2.8204322e-02
   4.8240000e+00   2.8222486e-02
   4.8300000e+00   2.8241174e-02
   4.8360000e+00   2.8260334e-02
   4.8420000e+00   2.8279916e-02
   4.8480000e+00   2.8299867e-02
   4.8540000e+00   2.8320139e-02
   4.8600000e+00   2.8340683e-02
   4.8660000e+00   2.8361449e-02
   4.8720000e+00   2.8382390e-02
   4.8780000e+00   2.8403460e-02
   4.8840000e+00   2.8424613e-02
   4.8900000e+00   2.8445802e-02
   4.8960000e+00   2.8466984e-02
   4.9020000e+00   2.8488115e-02
   4.9080000e+00   2.8509152e-02
   4.9140000e+00   2.8530053e-02
   4.9200000e+00   2.8550777e-02
   4.9260000e+00   2.8571282e-02
   4.9320000e+00   2.8591529e-02
   4.9380000e+00   2.8611479e-02
   4.9440000e+00   2.8631093e-02
   4.9500000e+00   2.8650334e-02
   4.9560000e+00   2.8669165e-02
   4.9620000e+00   2.8687550e-02
   4.9680000e+00   2.8705453e-02
   4.9740000e+00   2.8722841e-02
   4.9800000e+00   2.8739679e-02
   4.9860000e+00   2.8755933e-02
   4.9920000e+00   2.8771573e-02
   4.9980000e+00   2.8786566e-02
   5.0040000e+00   2.8800883e-02
   5.0100000e+00   2.8814492e-02
   5.0160000e+00   2.8827365e-02
   5.0220000e+00   2.8839473e-02
   5.0280000e+00   2.8850790e-02
   5.0340000e+00   2.8861289e-02
   5.0400000e+00   2.8870943e-02
   5.0460000e+00   2.8879728e-02
   5.0520000e+00   2.8887620e-02
   5.0580000e+00   2.8894595e-02
   5.0640000e+00   2.8900631e-02
   5.0700000e+00   2.8905706e-02
   5.0760000e+00   2.8909798e-02
   5.0820000e+00   2.8912888e-02
   5.0880000e+00   2.8914956e-02
   5.0940000e+00   2.8915984e-02
   5.1000000e+00   2.8915953e-02
   5.1060000e+00   2.8914847e-02
   5.1120000e+00   2.8912648e-02
   5.1180000e+00   2.8909341e-02
   5.1240000e+00   2.8904911e-02
   5.1300000e+00   2.8899344e-02
   5.1360000e+00   2.8892625e-02
   5.1420000e+00   2.8884741e-02
   5.1480000e+00   2.8875680e-02
   5.1540000e+00   2.8865430e-02
   5.1600000e+00   2.8853979e-02
   5.1660000e+00   2.8841318e-02
   5.1720000e+00   2.8827435e-02
   5.1780000e+00   2.8812322e-02
   5.1840000e+00   2.8795968e-02
   5.1900000e+00   2.8778367e-02
   5.1960000e+00   2.8759510e-02
   5.2020000e+00   2.8739389e-02
   5.2080000e+00   2.8717999e-02
   5.2140000e+00   2.8695332e-02
   5.2200000e+00   2.8671384e-02
   5.2260000e+00   2.8646148e-02
   5.2320000e+00   2.8619621e-02
   5.2380000e+00   2.8591799e-02
   5.2440000e+00   2.8562677e-02
   5.2500000e+00   2.8532253e-02
   5.2560000e+00   2.8500525e-02
   5.2620000e+00   2.8467489e-02
   5.2680000e+00   2.8433146e-02
   5.2740000e+00   2.8397494e-02
   5.2800000e+00   2.8360532e-02
   5.2860000e+00   2.8322260e-02
   5.2920000e+00   2.8282680e-02
   5.2980000e+00   2.8241791e-02
   5.3040000e+00   2.8199597e-02
   5.3100000e+00   2.8156097e-02
   5.3160000e+00   2.8111295e-02
   5.3220000e+00   2.8065194e-02
   5.3280000e+00   2.8017797e-02
   5.3340000e+00   2.7969108e-02
   5.3400000e+00   2.7919130e-02
   5.3460000e+00   2.7867869e-02
   5.3520000e+00   2.7815329e-02
   5.3580000e+00   2.7761516e-02
   5.3640000e+00   2.7706434e-02
   5.3700000e+00   2.7650092e-02
   5.3760000e+00   2.7592494e-02
   5.3820000e+00   2.7533648e-02
   5.3880000e+00   2.7473560e-02
   5.3940000e+00   2.7412239e-02
   5.4000000e+00   2.7349693e-02
   5.4060000e+00   2.7285928e-02
   5.4120000e+00   2.7220955e-02
   5.4180000e+00   2.7154781e-02
   5.4240000e+00   2.7087416e-02
   5.4300000e+00   2.7018870e-02
   5.4360000e+00   2.6949152e-02
   5.4420000e+00   2.6878272e-02
   5.4480000e+00   2.6806240e-02
   5.4540000e+00   2.6733068e-02
   5.4600000e+00   2.6658767e-02
   5.4660000e+00   2.6583347e-02
   5.4720000e+00   2.6506821e-02
   5.4780000e+00   2.6429199e-02
   5.4840000e+00   2.6350495e-02
   5.4900000e+00   2.6270721e-02
   5.4960000e+00   2.6189889e-02
   5.5020000e+00   2.6108013e-02
   5.5080000e+00   2.6025106e-02
   5.5140000e+00   2.5941181e-02
   5.5200000e+00   2.5856253e-02
   5.5260000e+00   2.5770335e-02
   5.5320000e+00   2.5683441e-02
   5.5380000e+00   2.5595588e-02
   5.5440000e+00   2.5506788e-02
   5.5500000e+00   2.5417059e-02
   5.5560000e+00   2.5326414e-02
   5.5620000e+00   2.5234869e-02
   5.5680000e+00   2.5142441e-02
   5.5740000e+00   2.5049145e-02
   5.5800000e+00   2.4954997e-02
   5.5860000e+00   2.4860015e-02
   5.5920000e+00   2.4764215e-02
   5.5980000e+00   2.4667613e-02
   5.6040000e+00   2.4570228e-02
   5.6100000e+00   2.4472075e-02
   5.6160000e+00   2.4373173e-02
   5.6220000e+00   2.4273539e-02
   5.6280000e+00   2.4173192e-02
   5.6340000e+00   2.4072149e-02
   5.6400000e+00   2.3970428e-02
   5.6460000e+00   2.3868048e-02
   5.6520000e+00   2.3765027e-02
   5.6580000e+00   2.3661385e-02
   5.6640000e+00   2.3557140e-02
   5.6700000e+00   2.3452311e-02
   5.6760000e+00   2.3346917e-02
   5.6820000e+00   2.3240978e-02
   5.6880000e+00   2.3134514e-02
   5.6940000e+00   2.3027543e-02
   5.7000000e+00   2.2920086e-02
   5.7060000e+00   2.2812163e-02
   5.7120000e+00   2.2703795e-02
   5.7180000e+00   2.2595000e-02
   5.7240000e+00   2.2485801e-02
   5.7300000e+00   2.2376216e-02
   5.7360000e+00   2.2266268e-02
   5.7420000e+00   2.2155977e-02
   5.7480000e+00   2.2045364e-02
   5.7540000e+00   2.1934450e-02
   5.7600000e+00   2.1823257e-02
   5.7660000e+00   2.1711805e-02
   5.7720000e+00   2.1600117e-02
   5.7780000e+00   2.1488214e-02
   5.7840000e+00   2.1376117e-02
   5.7900000e+00   2.1263849e-02
   5.7960000e+00   2.1151431e-02
   5.8020000e+00   2.1038886e-02
   5.8080000e+00   2.0926235e-02
   5.8140000e+00   2.0813501e-02
   5.8200000e+00   2.0700707e-02
   5.8260000e+00   2.0587873e-02
   5.8320000e+00   2.0475024e-02
   5.8380000e+00   2.0362181e-02
   5.8440000e+00   2.0249368e-02
   5.8500000e+00   2.0136606e-02
   5.8560000e+00   2.0023918e-02
   5.8620000e+00   1.9911328e-02
   5.8680000e+00   1.9798857e-02
   5.8740000e+00   1.9686530e-02
   5.8800000e+00   1.9574368e-02
   5.8860000e+00   1.9462395e-02
   5.8920000e+00   1.9350633e-02
   5.8980000e+00   1.9239106e-02
   5.9040000e+00   1.9127836e-02
   5.9100000e+00   1.9016847e-02
   5.9160000e+00   1.8906161e-02
   5.9220000e+00   1.8795801e-02
   5.9280000e+00   1.8685791e-02
   5.9340000e+00   1.8576154e-02
   5.9400000e+00   1.8466911e-02
   5.9460000e+00   1.8358087e-02
   5.9520000e+00   1.8249704e-02
   5.9580000e+00   1.8141785e-02
   5.9640000e+00   1.8034353e-02
   5.9700000e+00   1.7927430e-02
   5.9760000e+00   1.7821040e-02
   5.9820000e+00   1.7715204e-02
   5.9880000e+00   1.7609945e-02
   5.9940000e+00   1.7505286e-02
   6.0000000e+00   1.7401248e-02
   6.0060000e+00   1.7297855e-02
   6.0120000e+00   1.7195128e-02
   6.0180000e+00   1.7093089e-02
   6.0240000e+00   1.6991759e-02
   6.0300000e+00   1.6891161e-02
   6.0360000e+00   1.6791316e-02
   6.0420000e+00   1.6692244e-02
   6.0480000e+00   1.6593967e-02
   6.0540000e+00   1.6496506e-02
   6.0600000e+00   1.6399882e-02
   6.0660000e+00   1.6304113e-02
   6.0720000e+00   1.6209222e-02
   6.0780000e+00   1.6115227e-02
   6.0840000e+00   1.6022147e-02
   6.0900000e+00   1.5930003e-02
   6.0960000e+00   1.5838812e-02
   6.1020000e+00   1.5748594e-02
   6.1080000e+00   1.5659366e-02
   6.1140000e+00   1.5571147e-02
   6.1200000e+00   1.5483954e-02
   6.1260000e+00   1.5397803e-02
   6.1320000e+00   1.5312711e-02
   6.1380000e+00   1.5228695e-02
   6.1440000e+00   1.5145770e-02
   6.1500000e+00   1.5063952e-02
   6.1560000e+00   1.4983255e-02
   6.1620000e+00   1.4903694e-02
   6.1680000e+00   1.4825281e-02
   6.1740000e+00   1.4748032e-02
   6.1800000e+00   1.4671957e-02
   6.1860000e+00   1.4597070e-02
   6.1920000e+00   1.4523381e-02
   6.1980000e+00   1.4450903e-02
   6.2040000e+00   1.4379644e-02
   6.2100000e+00   1.4309615e-02
   6.2160000e+00   1.4240825e-02
   6.2220000e+00   1.4173282e-02
   6.2280000e+00   1.4106995e-02
   6.2340000e+00   1.4041969e-02
   6.2400000e+00   1.3978211e-02
   6.2460000e+00   1.3915728e-02
   6.2520000e+00   1.3854524e-02
   6.2580000e+00   1.3794602e-02
   6.2640000e+00   1.3735968e-02
   6.2700000e+00   1.3678622e-02
   6.2760000e+00   1.3622568e-02
   6.2820000e+00   1.3567807e-02
   6.2880000e+00   1.3514338e-02
   6.2940000e+00   1.3462162e-02
   6.3000000e+00   1.3411277e-02
   6.3060000e+00   1.3361681e-02
   6.3120000e+00   1.3313372e-02
   6.3180000e+00   1.3266347e-02
   6.3240000e+00   1.3220601e-02
   6.3300000e+00   1.3176128e-02
   6.3360000e+00   1.3132924e-02
   6.3420000e+00   1.3090981e-02
   6.3480000e+00   1.3050293e-02
   6.3540000e+00   1.3010850e-02
   6.3600000e+00   1.2972645e-02
   6.3660000e+00   1.2935667e-02
   6.3720000e+00   1.2899907e-02
   6.3780000e+00   1.2865353e-02
   6.3840000e+00   1.2831994e-02
   6.3900000e+00   1.2799816e-02
   6.3960000e+00   1.2768808e-02
   6.4020000e+00   1.2738955e-02
   6.4080000e+00   1.2710242e-02
   6.4140000e+00   1.2682655e-02
   6.4200000e+00   1.2656178e-02
   6.4260000e+00   1.2630795e-02
   6.4320000e+00   1.2606489e-02
   6.4380000e+00   1.2583242e-02
   6.4440000e+00   1.2561037e-02
   6.4500000e+00   1.2539856e-02
   6.4560000e+00   1.2519678e-02
   6.4620000e+00   1.2500486e-02
   6.4680000e+00   1.2482259e-02
   6.4740000e+00   1.2464978e-02
   6.4800000e+00   1.2448620e-02
   6.4860000e+00   1.2433166e-02
   6.4920000e+00   1.2418595e-02
   6.4980000e+00   1.2404884e-02
   6.5040000e+00   1.2392013e-02
   6.5100000e+00   1.2379957e-02
   6.5160000e+00   1.2368697e-02
   6.5220000e+00   1.2358208e-02
   6.5280000e+00   1.2348467e-02
   6.5340000e+00   1.2339453e-02
   6.5400000e+00   1.2331142e-02
   6.5460000e+00   1.2323510e-02
   6.5520000e+00   1.2316535e-02
   6.5580000e+00   1.2310192e-02
   6.5640000e+00   1.2304459e-02
   6.5700000e+00   1.2299312e-02
   6.5760000e+00   1.2294727e-02
   6.5820000e+00   1.2290681e-02
   6.5880000e+00   1.2287151e-02
   6.5940000e+00   1.2284112e-02
   6.6000000e+00   1.2281543e-02
   6.6060000e+00   1.2279419e-02
   6.6120000e+00   1.2277717e-02
   6.6180000e+00   1.2276414e-02
   6.6240000e+00   1.2275488e-02
   6.6300000e+00   1.2274915e-02
   6.6360000e+00   1.2274674e-02
   6.6420000e+00   1.2274741e-02
   6.6480000e+00   1.2275094e-02
   6.6540000e+00   1.2275712e-02
   6.6600000e+00   1.2276572e-02
   6.6660000e+00   1.2277653e-02
   6.6720000e+00   1.2278935e-02
   6.6780000e+00   1.2280395e-02
   6.6840000e+00   1.2282012e-02
   6.6900000e+00   1.2283767e-02
   6.6960000e+00   1.2285640e-02
   6.7020000e+00   1.2287609e-02
   6.7080000e+00   1.2289656e-02
   6.7140000e+00   1.2291761e-02
   6.7200000e+00   1.2293904e-02
   6.7260000e+00   1.2296069e-02
   6.7320000e+00   1.2298234e-02
   6.7380000e+00   1.2300384e-02
   6.7440000e+00   1.2302500e-02
   6.7500000e+00   1.2304564e-02
   6.7560000e+00   1.2306559e-02
   6.7620000e+00   1.2308469e-02
   6.7680000e+00   1.2310276e-02
   6.7740000e+00   1.2311966e-02
   6.7800000e+00   1.2313522e-02
   6.7860000e+00   1.2314929e-02
   6.7920000e+00   1.2316171e-02
   6.7980000e+00   1.2317234e-02
   6.8040000e+00   1.2318103e-02
   6.8100000e+00   1.2318765e-02
   6.8160000e+00   1.2319205e-02
   6.8220000e+00   1.2319411e-02
   6.8280000e+00   1.2319369e-02
   6.8340000e+00   1.2319067e-02
   6.8400000e+00   1.2318491e-02
   6.8460000e+00   1.2317631e-02
   6.8520000e+00   1.2316475e-02
   6.8580000e+00   1.2315011e-02
   6.8640000e+00   1.2313228e-02
   6.8700000e+00   1.2311115e-02
   6.8760000e+00   1.2308663e-02
   6.8820000e+00   1.2305861e-02
   6.8880000e+00   1.2302699e-02
   6.8940000e+00   1.2299169e-02
   6.9000000e+00   1.2295261e-02
   6.9060000e+00   1.2290966e-02
   6.9120000e+00   1.2286276e-02
   6.9180000e+00   1.2281183e-02
   6.9240000e+00   1.2275680e-02
   6.9300000e+00   1.2269758e-02
   6.9360000e+00   1.2263410e-02
   6.9420000e+00   1.2256630e-02
   6.9480000e+00   1.2249411e-02
   6.9540000e+00   1.2241747e-02
   6.9600000e+00   1.2233632e-02
   6.9660000e+00   1.2225059e-02
   6.9720000e+00   1.2216025e-02
   6.9780000e+00   1.2206522e-02
   6.9840000e+00   1.2196548e-02
   6.9900000e+00   1.2186096e-02
   6.9960000e+00   1.2175163e-02
   7.0020000e+00   1.2163745e-02
   7.0080000e+00   1.2151837e-02
   7.0140000e+00   1.2139437e-02
   7.0200000e+00   1.2126540e-02
   7.0260000e+00   1.2113145e-02
   7.0320000e+00   1.2099248e-02
   7.0380000e+00   1.2084846e-02
   7.0440000e+00   1.2069938e-02
   7.0500000e+00   1.2054521e-02
   7.0560000e+00   1.2038594e-02
   7.0620000e+00   1.2022154e-02
   7.0680000e+00   1.2005201e-02
   7.0740000e+00   1.1987734e-02
   7.0800000e+00   1.1969751e-02
   7.0860000e+00   1.1951251e-02
   7.0920000e+00   1.1932235e-02
   7.0980000e+00   1.1912703e-02
   7.1040000e+00   1.1892653e-02
   7.1100000e+00   1.1872087e-02
   7.1160000e+00   1.1851004e-02
   7.1220000e+00   1.1829405e-02
   7.1280000e+00   1.1807291e-02
   7.1340000e+00   1.1784664e-02
   7.1400000e+00   1.1761523e-02
   7.1460000e+00   1.1737871e-02
   7.1520000e+00   1.1713708e-02
   7.1580000e+00   1.1689038e-02
   7.1640000e+00   1.1663861e-02
   7.1700000e+00   1.1638180e-02
   7.1760000e+00   1.1611996e-02
   7.1820000e+00   1.1585313e-02
   7.1880000e+00   1.1558133e-02
   7.1940000e+00   1.1530459e-02
   7.2000000e+00   1.1502293e-02
   7.2060000e+00   1.1473639e-02
   7.2120000e+00   1.1444500e-02
   7.2180000e+00   1.1414880e-02
   7.2240000e+00   1.1384781e-02
   7.2300000e+00   1.1354209e-02
   7.2360000e+00   1.1323166e-02
   7.2420000e+00   1.1291657e-02
   7.2480000e+00   1.1259685e-02
   7.2540000e+00   1.1227256e-02
   7.2600000e+00   1.1194373e-02
   7.2660000e+00   1.1161041e-02
   7.2720000e+00   1.1127266e-02
   7.2780000e+00   1.1093051e-02
   7.2840000e+00   1.1058402e-02
   7.2900000e+00   1.1023324e-02
   7.2960000e+00   1.0987823e-02
   7.3020000e+00   1.0951902e-02
   7.3080000e+00   1.0915569e-02
   7.3140000e+00   1.0878829e-02
   7.3200000e+00   1.0841688e-02
   7.3260000e+00   1.0804151e-02
   7.3320000e+00   1.0766224e-02
   7.3380000e+00   1.0727914e-02
   7.3440000e+00   1.0689226e-02
   7.3500000e+00   1.0650168e-02
   7.3560000e+00   1.0610745e-02
   7.3620000e+00   1.0570965e-02
   7.3680000e+00   1.0530833e-02
   7.3740000e+00   1.0490357e-02
   7.3800000e+00   1.0449544e-02
   7.3860000e+00   1.0408399e-02
   7.3920000e+00   1.0366932e-02
   7.3980000e+00   1.0325148e-02
   7.4040000e+00   1.0283055e-02
   7.4100000e+00   1.0240660e-02
   7.4160000e+00   1.0197971e-02
   7.4220000e+00   1.0154996e-02
   7.4280000e+00   1.0111741e-02
   7.4340000e+00   1.0068216e-02
   7.4400000e+00   1.0024427e-02
   7.4460000e+00   9.9803819e-03
   7.4520000e+00   9.9360897e-03
   7.4580000e+00   9.8915580e-03
   7.4640000e+00   9.8467950e-03
   7.4700000e+00   9.8018090e-03
   7.4760000e+00   9.7566082e-03
   7.4820000e+00   9.7112010e-03
   7.4880000e+00   9.6655960e-03
   7.4940000e+00   9.6198016e-03
   7.5000000e+00   9.5738264e-03
   7.5060000e+00   9.5276793e-03
   7.5120000e+00   9.4813688e-03
   7.5180000e+00   9.4349038e-03
   7.5240000e+00   9.3882933e-03
   7.5300000e+00   9.3415461e-03
   7.5360000e+00   9.2946714e-03
   7.5420000e+00   9.2476781e-03
   7.5480000e+00   9.2005755e-03
   7.5540000e+00   9.1533726e-03
   7.5600000e+00   9.1060789e-03
   7.5660000e+00   9.0587036e-03
   7.5720000e+00   9.0112560e-03
   7.5780000e+00   8.9637457e-03
   7.5840000e+00   8.9161820e-03
   7.5900000e+00   8.8685745e-03
   7.5960000e+00   8.8209328e-03
   7.6020000e+00   8.7732665e-03
   7.6080000e+00   8.7255852e-03
   7.6140000e+00   8.6778987e-03
   7.6200000e+00   8.6302167e-03
   7.6260000e+00   8.5825490e-03
   7.6320000e+00   8.5349054e-03
   7.6380000e+00   8.4872957e-03
   7.6440000e+00   8.4397299e-03
   7.6500000e+00   8.3922178e-03
   7.6560000e+00   8.3447694e-03
   7.6620000e+00   8.2973947e-03
   7.6680000e+00   8.2501036e-03
   7.6740000e+00   8.2029062e-03
   7.6800000e+00   8.1558125e-03
   7.6860000e+00   8.1088326e-03
   7.6920000e+00   8.0619764e-03
   7.6980000e+00   8.0152540e-03
   7.7040000e+00   7.9686756e-03
   7.7100000e+00   7.9222512e-03
   7.7160000e+00   7.8759908e-03
   7.7220000e+00   7.8299046e-03
   7.7280000e+00   7.7840026e-03
   7.7340000e+00   7.7382948e-03
   7.7400000e+00   7.6927913e-03
   7.7460000e+00   7.6475020e-03
   7.7520000e+00   7.6024371e-03
   7.7580000e+00   7.5576064e-03
   7.7640000e+00   7.5130200e-03
   7.7700000e+00   7.4686876e-03
   7.7760000e+00   7.4246192e-03
   7.7820000e+00   7.3808245e-03
   7.7880000e+00   7.3373134e-03
   7.7940000e+00   7.2940956e-03
   7.8000000e+00   7.2511806e-03
   7.8060000e+00   7.2085782e-03
   7.8120000e+00   7.1662978e-03
   7.8180000e+00   7.1243488e-03
   7.8240000e+00   7.0827407e-03
   7.8300000e+00   7.0414826e-03
   7.8360000e+00   7.0005838e-03
   7.8420000e+00   6.9600533e-03
   7.8480000e+00   6.9199002e-03
   7.8540000e+00   6.8801332e-03
   7.8600000e+00   6.8407611e-03
   7.8660000e+00   6.8017925e-03
   7.8720000e+00   6.7632358e-03
   7.8780000e+00   6.7250994e-03
   7.8840000e+00   6.6873916e-03
   7.8900000e+00   6.6501202e-03
   7.8960000e+00   6.6132931e-03
   7.9020000e+00   6.5769181e-03
   7.9080000e+00   6.5410026e-03
   7.9140000e+00   6.5055540e-03
   7.9200000e+00   6.4705794e-03
   7.9260000e+00   6.4360857e-03
   7.9320000e+00   6.4020796e-03
   7.9380000e+00   6.3685676e-03
   7.9440000e+00   6.3355559e-03
   7.9500000e+00   6.3030507e-03
   7.9560000e+00   6.2710577e-03
   7.9620000e+00   6.2395824e-03
   7.9680000e+00   6.2086301e-03
   7.9740000e+00   6.1782059e-03
   7.9800000e+00   6.1483144e-03
   7.9860000e+00   6.1189602e-03
   7.9920000e+00   6.0901474e-03
   7.9980000e+00   6.0618799e-03
   8.0040000e+00   6.0341614e-03
   8.0100000e+00   6.0069950e-03
   8.0160000e+00   5.9803838e-03
   8.0220000e+00   5.9543304e-03
   8.0280000e+00   5.9288371e-03
   8.0340000e+00   5.9039060e-03
   8.0400000e+00   5.8795388e-03
   8.0460000e+00   5.8557367e-03
   8.0520000e+00   5.8325008e-03
   8.0580000e+00   5.8098317e-03
   8.0640000e+00   5.7877298e-03
   8.0700000e+00   5.7661950e-03
   8.0760000e+00   5.7452268e-03
   8.0820000e+00   5.7248247e-03
   8.0880000e+00   5.7049875e-03
   8.0940000e+00   5.6857137e-03
   8.1000000e+00   5.6670016e-03
   8.1060000e+00   5.6488490e-03
   8.1120000e+00   5.6312534e-03
   8.1180000e+00   5.6142120e-03
   8.1240000e+00   5.5977216e-03
   8.1300000e+00   5.5817786e-03
   8.1360000e+00   5.5663793e-03
   8.1420000e+00   5.5515194e-03
   8.1480000e+00   5.5371943e-03
   8.1540000e+00   5.5233993e-03
   8.1600000e+00   5.5101291e-03
   8.1660000e+00   5.4973783e-03
   8.1720000e+00   5.4851410e-03
   8.1780000e+00   5.4734113e-03
   8.1840000e+00   5.4621826e-03
   8.1900000e+00   5.4514484e-03
   8.1960000e+00   5.4412018e-03
   8.2020000e+00   5.4314354e-03
   8.2080000e+00   5.4221419e-03
   8.2140000e+00   5.4133135e-03
   8.2200000e+00   5.4049424e-03
   8.2260000e+00   5.3970203e-03
   8.2320000e+00   5.3895390e-03
   8.2380000e+00   5.3824896e-03
   8.2440000e+00   5.3758637e-03
   8.2500000e+00   5.3696520e-03
   8.2560000e+00   5.3638456e-03
   8.2620000e+00   5.3584350e-03
   8.2680000e+00   5.3534109e-03
   8.2740000e+00   5.3487637e-03
   8.2800000e+00   5.3444837e-03
   8.2860000e+00   5.3405609e-03
   8.2920000e+00   5.3369855e-03
   8.2980000e+00   5.3337475e-03
   8.3040000e+00   5.3308366e-03
   8.3100000e+00   5.3282428e-03
   8.3160000e+00   5.3259557e-03
   8.3220000e+00   5.3239651e-03
   8.3280000e+00   5.3222606e-03
   8.3340000e+00   5.3208317e-03
   8.3400000e+00   5.3196682e-03
   8.3460000e+00   5.3187596e-03
   8.3520000e+00   5.3180954e-03
   8.3580000e+00   5.3176652e-03
   8.3640000e+00   5.3174587e-03
   8.3700000e+00   5.3174655e-03
   8.3760000e+00   5.3176752e-03
   8.3820000e+00   5.3180774e-03
   8.3880000e+00   5.3186621e-03
   8.3940000e+00   5.3194188e-03
   8.4000000e+00   5.3203376e-03
   8.4060000e+00   5.3214083e-03
   8.4120000e+00   5.3226210e-03
   8.4180000e+00   5.3239656e-03
   8.4240000e+00   5.3254325e-03
   8.4300000e+00   5.3270118e-03
   8.4360000e+00   5.3286939e-03
   8.4420000e+00   5.3304693e-03
   8.4480000e+00   5.3323286e-03
   8.4540000e+00   5.3342624e-03
   8.4600000e+00   5.3362616e-03
   8.4660000e+00   5.3383171e-03
   8.4720000e+00   5.3404198e-03
   8.4780000e+00   5.3425611e-03
   8.4840000e+00   5.3447322e-03
   8.4900000e+00   5.3469246e-03
   8.4960000e+00   5.3491298e-03
   8.5020000e+00   5.3513396e-03
   8.5080000e+00   5.3535457e-03
   8.5140000e+00   5.3557403e-03
   8.5200000e+00   5.3579154e-03
   8.5260000e+00   5.3600634e-03
   8.5320000e+00   5.3621767e-03
   8.5380000e+00   5.3642478e-03
   8.5440000e+00   5.3662695e-03
   8.5500000e+00   5.3682347e-03
   8.5560000e+00   5.3701365e-03
   8.5620000e+00   5.3719679e-03
   8.5680000e+00   5.3737225e-03
   8.5740000e+00   5.3753935e-03
   8.5800000e+00   5.3769748e-03
   8.5860000e+00   5.3784600e-03
   8.5920000e+00   5.3798431e-03
   8.5980000e+00   5.3811183e-03
   8.6040000e+00   5.3822798e-03
   8.6100000e+00   5.3833219e-03
   8.6160000e+00   5.3842392e-03
   8.6220000e+00   5.3850265e-03
   8.6280000e+00   5.3856785e-03
   8.6340000e+00   5.3861903e-03
   8.6400000e+00   5.3865569e-03
   8.6460000e+00   5.3867738e-03
   8.6520000e+00   5.3868363e-03
   8.6580000e+00   5.3867399e-03
   8.6640000e+00   5.3864805e-03
   8.6700000e+00   5.3860538e-03
   8.6760000e+00   5.3854559e-03
   8.6820000e+00   5.3846829e-03
   8.6880000e+00   5.3837311e-03
   8.6940000e+00   5.3825968e-03
   8.7000000e+00   5.3812767e-03
   8.7060000e+00   5.3797675e-03
   8.7120000e+00   5.3780658e-03
   8.7180000e+00   5.3761687e-03
   8.7240000e+00   5.3740733e-03
   8.7300000e+00   5.3717767e-03
   8.7360000e+00   5.3692762e-03
   8.7420000e+00   5.3665694e-03
   8.7480000e+00   5.3636538e-03
   8.7540000e+00   5.3605271e-03
   8.7600000e+00   5.3571871e-03
   8.7660000e+00   5.3536318e-03
   8.7720000e+00   5.3498591e-03
   8.7780000e+00   5.3458674e-03
   8.7840000e+00   5.3416548e-03
   8.7900000e+00   5.3372197e-03
   8.7960000e+00   5.3325608e-03
   8.8020000e+00   5.3276765e-03
   8.8080000e+00   5.3225656e-03
   8.8140000e+00   5.3172270e-03
   8.8200000e+00   5.3116596e-03
   8.8260000e+00   5.3058625e-03
   8.8320000e+00   5.2998347e-03
   8.8380000e+00   5.2935755e-03
   8.8440000e+00   5.2870844e-03
   8.8500000e+00   5.2803607e-03
   8.8560000e+00   5.2734039e-03
   8.8620000e+00   5.2662138e-03
   8.8680000e+00   5.2587901e-03
   8.8740000e+00   5.2511325e-03
   8.8800000e+00   5.2432411e-03
   8.8860000e+00   5.2351157e-03
   8.8920000e+00   5.2267566e-03
   8.8980000e+00   5.2181639e-03
   8.9040000e+00   5.2093379e-03
   8.9100000e+00   5.2002789e-03
   8.9160000e+00   5.1909874e-03
   8.9220000e+00   5.1814639e-03
   8.9280000e+00   5.1717090e-03
   8.9340000e+00   5.1617234e-03
   8.9400000e+00   5.1515079e-03
   8.9460000e+00   5.1410633e-03
   8.9520000e+00   5.1303905e-03
   8.9580000e+00   5.1194905e-03
   8.9640000e+00   5.1083644e-03
   8.9700000e+00   5.0970134e-03
   8.9760000e+00   5.0854386e-03
   8.9820000e+00   5.0736414e-03
   8.9880000e+00   5.0616230e-03
   8.9940000e+00   5.0493850e-03
   9.0000000e+00   5.0369288e-03
   9.0060000e+00   5.0242559e-03
   9.0120000e+00   5.0113681e-03
   9.0180000e+00   4.9982669e-03
   9.0240000e+00   4.9849542e-03
   9.0300000e+00   4.9714317e-03
   9.0360000e+00   4.9577013e-03
   9.0420000e+00   4.9437650e-03
   9.0480000e+00   4.9296248e-03
   9.0540000e+00   4.9152827e-03
   9.0600000e+00   4.9007409e-03
   9.0660000e+00   4.8860014e-03
   9.0720000e+00   4.8710666e-03
   9.0780000e+00   4.8559388e-03
   9.0840000e+00   4.8406201e-03
   9.0900000e+00   4.8251131e-03
   9.0960000e+00   4.8094203e-03
   9.1020000e+00   4.7935440e-03
   9.1080000e+00   4.7774868e-03
   9.1140000e+00   4.7612514e-03
   9.1200000e+00   4.7448403e-03
   9.1260000e+00   4.7282564e-03
   9.1320000e+00   4.7115022e-03
   9.1380000e+00   4.6945807e-03
   9.1440000e+00   4.6774946e-03
   9.1500000e+00   4.6602468e-03
   9.1560000e+00   4.6428403e-03
   9.1620000e+00   4.6252780e-03
   9.1680000e+00   4.6075629e-03
   9.1740000e+00   4.5896981e-03
   9.1800000e+00   4.5716868e-03
   9.1860000e+00   4.5535319e-03
   9.1920000e+00   4.5352368e-03
   9.1980000e+00   4.5168046e-03
   9.2040000e+00   4.4982386e-03
   9.2100000e+00   4.4795422e-03
   9.2160000e+00   4.4607185e-03
   9.2220000e+00   4.4417711e-03
   9.2280000e+00   4.4227033e-03
   9.2340000e+00   4.4035185e-03
   9.2400000e+00   4.3842203e-03
   9.2460000e+00   4.3648122e-03
   9.2520000e+00   4.3452976e-03
   9.2580000e+00   4.3256803e-03
   9.2640000e+00   4.3059638e-03
   9.2700000e+00   4.2861518e-03
   9.2760000e+00   4.2662480e-03
   9.2820000e+00   4.2462560e-03
   9.2880000e+00   4.2261796e-03
   9.2940000e+00   4.2060226e-03
   9.3000000e+00   4.1857888e-03
   9.3060000e+00   4.1654820e-03
   9.3120000e+00   4.1451061e-03
   9.3180000e+00   4.1246649e-03
   9.3240000e+00   4.1041625e-03
   9.3300000e+00   4.0836026e-03
   9.3360000e+00   4.0629894e-03
   9.3420000e+00   4.0423267e-03
   9.3480000e+00   4.0216186e-03
   9.3540000e+00   4.0008691e-03
   9.3600000e+00   3.9800823e-03
   9.3660000e+00   3.9592622e-03
   9.3720000e+00   3.9384131e-03
   9.3780000e+00   3.9175389e-03
   9.3840000e+00   3.8966439e-03
   9.3900000e+00   3.8757321e-03
   9.3960000e+00   3.8548079e-03
   9.4020000e+00   3.8338753e-03
   9.4080000e+00   3.8129386e-03
   9.4140000e+00   3.7920021e-03
   9.4200000e+00   3.7710700e-03
   9.4260000e+00   3.7501465e-03
   9.4320000e+00   3.7292359e-03
   9.4380000e+00   3.7083425e-03
   9.4440000e+00   3.6874707e-03
   9.4500000e+00   3.6666246e-03
   9.4560000e+00   3.6458087e-03
   9.4620000e+00   3.6250273e-03
   9.4680000e+00   3.6042847e-03
   9.4740000e+00   3.5835853e-03
   9.4800000e+00   3.5629333e-03
   9.4860000e+00   3.5423333e-03
   9.4920000e+00   3.5217894e-03
   9.4980000e+00   3.5013061e-03
   9.5040000e+00   3.4808878e-03
   9.5100000e+00   3.4605388e-03
   9.5160000e+00   3.4402634e-03
   9.5220000e+00   3.4200660e-03
   9.5280000e+00   3.3999509e-03
   9.5340000e+00   3.3799226e-03
   9.5400000e+00   3.3599853e-03
   9.5460000e+00   3.3401433e-03
   9.5520000e+00   3.3204010e-03
   9.5580000e+00   3.3007627e-03
   9.5640000e+00   3.2812326e-03
   9.5700000e+00   3.2618149e-03
   9.5760000e+00   3.2425141e-03
   9.5820000e+00   3.2233342e-03
   9.5880000e+00   3.2042794e-03
   9.5940000e+00   3.1853540e-03
   9.6000000e+00   3.1665621e-03
   9.6060000e+00   3.1479078e-03
   9.6120000e+00   3.1293952e-03
   9.6180000e+00   3.1110283e-03
   9.6240000e+00   3.0928112e-03
   9.6300000e+00   3.0747478e-03
   9.6360000e+00   3.0568420e-03
   9.6420000e+00   3.0390977e-03
   9.6480000e+00   3.0215188e-03
   9.6540000e+00   3.0041091e-03
   9.6600000e+00   2.9868722e-03
   9.6660000e+00   2.9698118e-03
   9.6720000e+00   2.9529317e-03
   9.6780000e+00   2.9362352e-03
   9.6840000e+00   2.9197259e-03
   9.6900000e+00   2.9034072e-03
   9.6960000e+00   2.8872824e-03
   9.7020000e+00   2.8713549e-03
   9.7080000e+00   2.8556277e-03
   9.7140000e+00   2.8401040e-03
   9.7200000e+00   2.8247869e-03
   9.7260000e+00   2.8096792e-03
   9.7320000e+00   2.7947837e-03
   9.7380000e+00   2.7801033e-03
   9.7440000e+00   2.7656405e-03
   9.7500000e+00   2.7513980e-03
   9.7560000e+00   2.7373781e-03
   9.7620000e+00   2.7235832e-03
   9.7680000e+00   2.7100154e-03
   9.7740000e+00   2.6966770e-03
   9.7800000e+00   2.6835698e-03
   9.7860000e+00   2.6706957e-03
   9.7920000e+00   2.6580565e-03
   9.7980000e+00   2.6456538e-03
   9.8040000e+00   2.6334890e-03
   9.8100000e+00   2.6215636e-03
   9.8160000e+00   2.6098787e-03
   9.8220000e+00   2.5984354e-03
   9.8280000e+00   2.5872347e-03
   9.8340000e+00   2.5762773e-03
   9.8400000e+00   2.5655640e-03
   9.8460000e+00   2.5550952e-03
   9.8520000e+00   2.5448712e-03
   9.8580000e+00   2.5348924e-03
   9.8640000e+00   2.5251588e-03
   9.8700000e+00   2.5156703e-03
   9.8760000e+00   2.5064267e-03
   9.8820000e+00   2.4974276e-03
   9.8880000e+00   2.4886725e-03
   9.8940000e+00   2.4801608e-03
   9.9000000e+00   2.4718915e-03
   9.9060000e+00   2.4638637e-03
   9.9120000e+00   2.4560763e-03
   9.9180000e+00   2.4485280e-03
   9.9240000e+00   2.4412174e-03
   9.9300000e+00   2.4341429e-03
   9.9360000e+00   2.4273029e-03
   9.9420000e+00   2.4206954e-03
   9.9480000e+00   2.4143184e-03
   9.9540000e+00   2.4081699e-03
   9.9600000e+00   2.4022476e-03
   9.9660000e+00   2.3965490e-03
   9.9720000e+00   2.3910716e-03
   9.9780000e+00   2.3858128e-03
   9.9840000e+00   2.3807699e-03
   9.9900000e+00   2.3759398e-03
   9.9960000e+00   2.3713196e-03
   1.0002000e+01   2.3669061e-03
   1.0008000e+01   2.3626962e-03
   1.0014000e+01   2.3586864e-03
   1.0020000e+01   2.3548734e-03
   1.0026000e+01   2.3512536e-03
   1.0032000e+01   2.3478233e-03
   1.0038000e+01   2.3445789e-03
   1.0044000e+01   2.3415165e-03
   1.0050000e+01   2.3386324e-03
   1.0056000e+01   2.3359224e-03
   1.0062000e+01   2.3333826e-03
   1.0068000e+01   2.3310090e-03
   1.0074000e+01   2.3287974e-03
   1.0080000e+01   2.3267435e-03
   1.0086000e+01   2.3248432e-03
   1.0092000e+01   2.3230922e-03
   1.0098000e+01   2.3214861e-03
   1.0104000e+01   2.3200206e-03
   1.0110000e+01   2.3186913e-03
   1.0116000e+01   2.3174937e-03
   1.0122000e+01   2.3164234e-03
   1.0128000e+01   2.3154760e-03
   1.0134000e+01   2.3146470e-03
   1.0140000e+01   2.3139319e-03
   1.0146000e+01   2.3133262e-03
   1.0152000e+01   2.3128254e-03
   1.0158000e+01   2.3124251e-03
   1.0164000e+01   2.3121208e-03
   1.0170000e+01   2.3119080e-03
   1.0176000e+01   2.3117822e-03
   1.0182000e+01   2.3117391e-03
   1.0188000e+01   2.3117741e-03
   1.0194000e+01   2.3118831e-03
   1.0200000e+01   2.3120614e-03
   1.0206000e+01   2.3123049e-03
   1.0212000e+01   2.3126093e-03
   1.0218000e+01   2.3129702e-03
   1.0224000e+01   2.3133835e-03
   1.0230000e+01   2.3138449e-03
   1.0236000e+01   2.3143504e-03
   1.0242000e+01   2.3148958e-03
   1.0248000e+01   2.3154771e-03
   1.0254000e+01   2.3160903e-03
   1.0260000e+01   2.3167313e-03
   1.0266000e+01   2.3173965e-03
   1.0272000e+01   2.3180818e-03
   1.0278000e+01   2.3187835e-03
   1.0284000e+01   2.3194978e-03
   1.0290000e+01   2.3202212e-03
   1.0296000e+01   2.3209499e-03
   1.0302000e+01   2.3216805e-03
   1.0308000e+01   2.3224093e-03
   1.0314000e+01   2.3231331e-03
   1.0320000e+01   2.3238484e-03
   1.0326000e+01   2.3245518e-03
   1.0332000e+01   2.3252403e-03
   1.0338000e+01   2.3259105e-03
   1.0344000e+01   2.3265594e-03
   1.0350000e+01   2.3271839e-03
   1.0356000e+01   2.3277810e-03
   1.0362000e+01   2.3283478e-03
   1.0368000e+01   2.3288814e-03
   1.0374000e+01   2.3293792e-03
   1.0380000e+01   2.3298382e-03
   1.0386000e+01   2.3302559e-03
   1.0392000e+01   2.3306297e-03
   1.0398000e+01   2.3309571e-03
   1.0404000e+01   2.3312355e-03
   1.0410000e+01   2.3314626e-03
   1.0416000e+01   2.3316361e-03
   1.0422000e+01   2.3317536e-03
   1.0428000e+01   2.3318130e-03
   1.0434000e+01   2.3318122e-03
   1.0440000e+01   2.3317490e-03
   1.0446000e+01   2.3316214e-03
   1.0452000e+01   2.3314275e-03
   1.0458000e+01   2.3311655e-03
   1.0464000e+01   2.3308333e-03
   1.0470000e+01   2.3304294e-03
   1.0476000e+01   2.3299520e-03
   1.0482000e+01   2.3293994e-03
   1.0488000e+01   2.3287701e-03
   1.0494000e+01   2.3280624e-03
   1.0500000e+01   2.3272751e-03
   1.0506000e+01   2.3264065e-03
   1.0512000e+01   2.3254555e-03
   1.0518000e+01   2.3244206e-03
   1.0524000e+01   2.3233007e-03
   1.0530000e+01   2.3220945e-03
   1.0536000e+01   2.3208009e-03
   1.0542000e+01   2.3194189e-03
   1.0548000e+01   2.3179474e-03
   1.0554000e+01   2.3163854e-03
   1.0560000e+01   2.3147320e-03
   1.0566000e+01   2.3129864e-03
   1.0572000e+01   2.3111476e-03
   1.0578000e+01   2.3092151e-03
   1.0584000e+01   2.3071879e-03
   1.0590000e+01   2.3050655e-03
   1.0596000e+01   2.3028473e-03
   1.0602000e+01   2.3005326e-03
   1.0608000e+01   2.2981210e-03
   1.0614000e+01   2.2956119e-03
   1.0620000e+01   2.2930049e-03
   1.0626000e+01   2.2902996e-03
   1.0632000e+01   2.2874957e-03
   1.0638000e+01   2.2845929e-03
   1.0644000e+01   2.2815909e-03
   1.0650000e+01   2.2784895e-03
   1.0656000e+01   2.2752886e-03
   1.0662000e+01   2.2719879e-03
   1.0668000e+01   2.2685874e-03
   1.0674000e+01   2.2650870e-03
   1.0680000e+01   2.2614868e-03
   1.0686000e+01   2.2577867e-03
   1.0692000e+01   2.2539868e-03
   1.0698000e+01   2.2500873e-03
   1.0704000e+01   2.2460882e-03
   1.0710000e+01   2.2419898e-03
   1.0716000e+01   2.2377922e-03
   1.0722000e+01   2.2334957e-03
   1.0728000e+01   2.2291005e-03
   1.0734000e+01   2.2246071e-03
   1.0740000e+01   2.2200157e-03
   1.0746000e+01   2.2153268e-03
   1.0752000e+01   2.2105407e-03
   1.0758000e+01   2.2056579e-03
   1.0764000e+01   2.2006789e-03
   1.0770000e+01   2.1956043e-03
   1.0776000e+01   2.1904344e-03
   1.0782000e+01   2.1851700e-03
   1.0788000e+01   2.1798117e-03
   1.0794000e+01   2.1743600e-03
   1.0800000e+01   2.1688156e-03
   1.0806000e+01   2.1631793e-03
   1.0812000e+01   2.1574517e-03
   1.0818000e+01   2.1516337e-03
   1.0824000e+01   2.1457259e-03
   1.0830000e+01   2.1397292e-03
   1.0836000e+01   2.1336445e-03
   1.0842000e+01   2.1274726e-03
   1.0848000e+01   2.1212143e-03
   1.0854000e+01   2.1148706e-03
   1.0860000e+01   2.1084424e-03
   1.0866000e+01   2.1019307e-03
   1.0872000e+01   2.0953364e-03
   1.0878000e+01   2.0886607e-03
   1.0884000e+01   2.0819044e-03
   1.0890000e+01   2.0750687e-03
   1.0896000e+01   2.0681546e-03
   1.0902000e+01   2.0611633e-03
   1.0908000e+01   2.0540958e-03
   1.0914000e+01   2.0469533e-03
   1.0920000e+01   2.0397370e-03
   1.0926000e+01   2.0324480e-03
   1.0932000e+01   2.0250876e-03
   1.0938000e+01   2.0176570e-03
   1.0944000e+01   2.0101574e-03
   1.0950000e+01   2.0025901e-03
   1.0956000e+01   1.9949564e-03
   1.0962000e+01   1.9872576e-03
   1.0968000e+01   1.9794950e-03
   1.0974000e+01   1.9716699e-03
   1.0980000e+01   1.9637838e-03
   1.0986000e+01   1.9558380e-03
   1.0992000e+01   1.9478339e-03
   1.0998000e+01   1.9397729e-03
   1.1004000e+01   1.9316565e-03
   1.1010000e+01   1.9234860e-03
   1.1016000e+01   1.9152630e-03
   1.1022000e+01   1.9069889e-03
   1.1028000e+01   1.8986652e-03
   1.1034000e+01   1.8902935e-03
   1.1040000e+01   1.8818753e-03
   1.1046000e+01   1.8734120e-03
   1.1052000e+01   1.8649053e-03
   1.1058000e+01   1.8563568e-03
   1.1064000e+01   1.8477680e-03
   1.1070000e+01   1.8391405e-03
   1.1076000e+01   1.8304759e-03
   1.1082000e+01   1.8217759e-03
   1.1088000e+01   1.8130421e-03
   1.1094000e+01   1.8042762e-03
   1.1100000e+01   1.7954797e-03
   1.1106000e+01   1.7866545e-03
   1.1112000e+01   1.7778022e-03
   1.1118000e+01   1.7689244e-03
   1.1124000e+01   1.7600229e-03
   1.1130000e+01   1.7510994e-03
   1.1136000e+01   1.7421557e-03
   1.1142000e+01   1.7331935e-03
   1.1148000e+01   1.7242146e-03
   1.1154000e+01   1.7152207e-03
   1.1160000e+01   1.7062135e-03
   1.1166000e+01   1.6971950e-03
   1.1172000e+01   1.6881668e-03
   1.1178000e+01   1.6791308e-03
   1.1184000e+01   1.6700888e-03
   1.1190000e+01   1.6610426e-03
   1.1196000e+01   1.6519940e-03
   1.1202000e+01   1.6429449e-03
   1.1208000e+01   1.6338971e-03
   1.1214000e+01   1.6248524e-03
   1.1220000e+01   1.6158128e-03
   1.1226000e+01   1.6067801e-03
   1.1232000e+01   1.5977560e-03
   1.1238000e+01   1.5887426e-03
   1.1244000e+01   1.5797417e-03
   1.1250000e+01   1.5707551e-03
   1.1256000e+01   1.5617848e-03
   1.1262000e+01   1.5528326e-03
   1.1268000e+01   1.5439005e-03
   1.1274000e+01   1.5349902e-03
   1.1280000e+01   1.5261038e-03
   1.1286000e+01   1.5172431e-03
   1.1292000e+01   1.5084099e-03
   1.1298000e+01   1.4996063e-03
   1.1304000e+01   1.4908340e-03
   1.1310000e+01   1.4820951e-03
   1.1316000e+01   1.4733913e-03
   1.1322000e+01   1.4647246e-03
   1.1328000e+01   1.4560968e-03
   1.1334000e+01   1.4475099e-03
   1.1340000e+01   1.4389656e-03
   1.1346000e+01   1.4304660e-03
   1.1352000e+01   1.4220128e-03
   1.1358000e+01   1.4136079e-03
   1.1364000e+01   1.4052532e-03
   1.1370000e+01   1.3969505e-03
   1.1376000e+01   1.3887016e-03
   1.1382000e+01   1.3805083e-03
   1.1388000e+01   1.3723726e-03
   1.1394000e+01   1.3642961e-03
   1.1400000e+01   1.3562806e-03
   1.1406000e+01   1.3483279e-03
   1.1412000e+01   1.3404398e-03
   1.1418000e+01   1.3326180e-03
   1.1424000e+01   1.3248642e-03
   1.1430000e+01   1.3171802e-03
   1.1436000e+01   1.3095675e-03
   1.1442000e+01   1.3020279e-03
   1.1448000e+01   1.2945629e-03
   1.1454000e+01   1.2871743e-03
   1.1460000e+01   1.2798635e-03
   1.1466000e+01   1.2726321e-03
   1.1472000e+01   1.2654817e-03
   1.1478000e+01   1.2584137e-03
   1.1484000e+01   1.2514297e-03
   1.1490000e+01   1.2445310e-03
   1.1496000e+01   1.2377191e-03
   1.1502000e+01   1.2309952e-03
   1.1508000e+01   1.2243608e-03
   1.1514000e+01   1.2178172e-03
   1.1520000e+01   1.2113655e-03
   1.1526000e+01   1.2050070e-03
   1.1532000e+01   1.1987428e-03
   1.1538000e+01   1.1925742e-03
   1.1544000e+01   1.1865020e-03
   1.1550000e+01   1.1805275e-03
   1.1556000e+01   1.1746515e-03
   1.1562000e+01   1.1688750e-03
   1.1568000e+01   1.1631988e-03
   1.1574000e+01   1.1576239e-03
   1.1580000e+01   1.1521509e-03
   1.1586000e+01   1.1467806e-03
   1.1592000e+01   1.1415136e-03
   1.1598000e+01   1.1363506e-03
   1.1604000e+01   1.1312921e-03
   1.1610000e+01   1.1263386e-03
   1.1616000e+01   1.1214904e-03
   1.1622000e+01   1.1167481e-03
   1.1628000e+01   1.1121118e-03
   1.1634000e+01   1.1075819e-03
   1.1640000e+01   1.1031584e-03
   1.1646000e+01   1.0988416e-03
   1.1652000e+01   1.0946314e-03
   1.1658000e+01   1.0905279e-03
   1.1664000e+01   1.0865309e-03
   1.1670000e+01   1.0826403e-03
   1.1676000e+01   1.0788560e-03
   1.1682000e+01   1.0751775e-03
   1.1688000e+01   1.0716046e-03
   1.1694000e+01   1.0681369e-03
   1.1700000e+01   1.0647739e-03
   1.1706000e+01   1.0615150e-03
   1.1712000e+01   1.0583596e-03
   1.1718000e+01   1.0553071e-03
   1.1724000e+01   1.0523568e-03
   1.1730000e+01   1.0495078e-03
   1.1736000e+01   1.0467593e-03
   1.1742000e+01   1.0441103e-03
   1.1748000e+01   1.0415600e-03
   1.1754000e+01   1.0391072e-03
   1.1760000e+01   1.0367509e-03
   1.1766000e+01   1.0344899e-03
   1.1772000e+01   1.0323230e-03
   1.1778000e+01   1.0302490e-03
   1.1784000e+01   1.0282666e-03
   1.1790000e+01   1.0263743e-03
   1.1796000e+01   1.0245709e-03
   1.1802000e+01   1.0228548e-03
   1.1808000e+01   1.0212246e-03
   1.1814000e+01   1.0196788e-03
   1.1820000e+01   1.0182157e-03
   1.1826000e+01   1.0168337e-03
   1.1832000e+01   1.0155312e-03
   1.1838000e+01   1.0143066e-03
   1.1844000e+01   1.0131580e-03
   1.1850000e+01   1.0120838e-03
   1.1856000e+01   1.0110822e-03
   1.1862000e+01   1.0101513e-03
   1.1868000e+01   1.0092894e-03
   1.1874000e+01   1.0084946e-03
   1.1880000e+01   1.0077651e-03
   1.1886000e+01   1.0070989e-03
   1.1892000e+01   1.0064942e-03
   1.1898000e+01   1.0059490e-03
   1.1904000e+01   1.0054614e-03
   1.1910000e+01   1.0050295e-03
   1.1916000e+01   1.0046514e-03
   1.1922000e+01   1.0043251e-03
   1.1928000e+01   1.0040486e-03
   1.1934000e+01   1.0038200e-03
   1.1940000e+01   1.0036373e-03
   1.1946000e+01   1.0034987e-03
   1.1952000e+01   1.0034020e-03
   1.1958000e+01   1.0033455e-03
   1.1964000e+01   1.0033270e-03
   1.1970000e+01   1.0033448e-03
   1.1976000e+01   1.0033969e-03
   1.1982000e+01   1.0034814e-03
   1.1988000e+01   1.0035963e-03
   1.1994000e+01   1.0037398e-03


==> Data/eig_points.dat <==
-2.99751795117016 26.4273650023787
-2.99751795117016 -26.4273650023787
-3.91584417684126 18.2332274654575
-3.91584417684126 -18.2332274654575
-0.465600077809737 1.75323839334447
-0.465600077809737 -1.75323839334447
-0.955996833295855 0
-37.0613256949306 0.0452508639524183
-37.0613256949306 -0.0452508639524183
-20 0
-20 0
-40 0
-40 0
-36 0
-20 0
-20 0
-36 0
-40.0000000000001 0
-40 0
-20 0
-40 0
-40 0
-35.9999999999999 0
-36 0
-36.0000000000001 0
-36 0
-36 0
-36 0
-20 0
-20 0
-20 0
-40 0
-40 0
-36 0
-20 0
-40 0
-20 0
-36 0
-40 0


==> Data/x_data_1000000.dat <==
   0.0000000e+00  -9.9987392e-01   1.0002805e+00   2.0003870e+00
   6.0000000e-03  -9.8058275e-01   1.0461964e+00   2.0505683e+00
   1.2000000e-02  -9.7242716e-01   1.0738001e+00   2.0516858e+00
   1.8000000e-02  -9.7434797e-01   1.0857064e+00   2.0107855e+00
   2.4000000e-02  -9.8519263e-01   1.0842309e+00   1.9342928e+00
   3.0000000e-02  -1.0037327e+00   1.0714734e+00   1.8281747e+00
   3.6000000e-02  -1.0286847e+00   1.0493779e+00   1.6980498e+00
   4.2000000e-02  -1.0587324e+00   1.0197738e+00   1.5492554e+00
   4.8000000e-02  -1.0925505e+00   9.8440270e-01   1.3868820e+00
   5.4000000e-02  -1.1288287e+00   9.4493182e-01   1.2157814e+00
   6.0000000e-02  -1.1662949e+00   9.0295873e-01   1.0405565e+00
   6.6000000e-02  -1.2037369e+00   8.6000834e-01   8.6553624e-01
   7.2000000e-02  -1.2400234e+00   8.1752465e-01   6.9474290e-01
   7.8000000e-02  -1.2741214e+00   7.7685877e-01   5.3185409e-01
   8.4000000e-02  -1.3051114e+00   7.3925486e-01   3.8016384e-01
   9.0000000e-02  -1.3321999e+00   7.0583516e-01   2.4254556e-01
   9.6000000e-02  -1.3547284e+00   6.7758528e-01   1.2141936e-01
   1.0200000e-01  -1.3721789e+00   6.5534073e-01   1.8725643e-02
   1.0800000e-01  -1.3841764e+00   6.3977539e-01  -6.4093415e-02
   1.1400000e-01  -1.3904879e+00   6.3139257e-01  -1.2610356e-01
   1.2000000e-01  -1.3910187e+00   6.3051918e-01  -1.6687857e-01
   1.2600000e-01  -1.3858051e+00   6.3730326e-01  -1.8649050e-01
   1.3200000e-01  -1.3750054e+00   6.5171505e-01  -1.8549020e-01
   1.3800000e-01  -1.3588879e+00   6.7355172e-01  -1.6487849e-01
   1.4400000e-01  -1.3378175e+00   7.0244566e-01  -1.2606852e-01
   1.5000000e-01  -1.3122404e+00   7.3787614e-01  -7.0840535e-02
   1.5600000e-01  -1.2826686e+00   7.7918406e-01  -1.2897891e-03
   1.6200000e-01  -1.2496627e+00   8.2558942e-01   8.0230757e-02
   1.6800000e-01  -1.2138154e+00   8.7621122e-01   1.7117177e-01
   1.7400000e-01  -1.1757348e+00   9.3008899e-01   2.6885135e-01
   1.8000000e-01  -1.1360286e+00   9.8620584e-01   3.7051979e-01
   1.8600000e-01  -1.0952890e+00   1.0435121e+00   4.7342379e-01
   1.9200000e-01  -1.0540794e+00   1.1009491e+00   5.7486869e-01
   1.9800000e-01  -1.0129219e+00   1.1574729e+00   6.7227737e-01
   2.0400000e-01  -9.7228755e-01   1.2120766e+00   7.6324439e-01
   2.1000000e-01  -9.3258751e-01   1.2638121e+00   8.4558459e-01
   2.1600000e-01  -8.9416726e-01   1.3118086e+00   9.1737482e-01
   2.2200000e-01  -8.5730223e-01   1.3552905e+00   9.7698836e-01
   2.2800000e-01  -8.2219581e-01   1.3935916e+00   1.0231213e+00
   2.3400000e-01  -7.8897929e-01   1.4261667e+00   1.0548105e+00
   2.4000000e-01  -7.5771385e-01   1.4526002e+00   1.0714434e+00
   2.4600000e-01  -7.2839419e-01   1.4726118e+00   1.0727588e+00
   2.5200000e-01  -7.0095381e-01   1.4860584e+00   1.0588400e+00
   2.5800000e-01  -6.7527164e-01   1.4929334e+00   1.0301005e+00
   2.6400000e-01  -6.5117980e-01   1.4933628e+00   9.8726137e-01
   2.7000000e-01  -6.2847216e-01   1.4875983e+00   9.3132396e-01
   2.7600000e-01  -6.0691348e-01   1.4760079e+00   8.6353591e-01
   2.8200000e-01  -5.8624893e-01   1.4590641e+00   7.8535332e-01
   2.8800000e-01  -5.6621349e-01   1.4373304e+00   6.9839939e-01
   2.9400000e-01  -5.4654124e-01   1.4114457e+00   6.0442078e-01
   3.0000000e-01  -5.2697408e-01   1.3821083e+00   5.0524286e-01
   3.0600000e-01  -5.0726985e-01   1.3500581e+00   4.0272481e-01
   3.1200000e-01  -4.8720944e-01   1.3160594e+00   2.9871582e-01
   3.1800000e-01  -4.6660299e-01   1.2808832e+00   1.9501326e-01
   3.2400000e-01  -4.4529481e-01   1.2452906e+00   9.3323759e-02
   3.3000000e-01  -4.2316709e-01   1.2100158e+00  -4.7719497e-03
   3.3600000e-01  -4.0014231e-01   1.1757521e+00  -9.7849772e-02
   3.4200000e-01  -3.7618434e-01   1.1431375e+00  -1.8466801e-01
   3.4800000e-01  -3.5129822e-01   1.1127438e+00  -2.6418772e-01
   3.5400000e-01  -3.2552870e-01   1.0850664e+00  -3.3558740e-01
   3.6000000e-01  -2.9895767e-01   1.0605167e+00  -3.9827187e-01
   3.6600000e-01  -2.7170052e-01   1.0394169e+00  -4.5187540e-01
   3.7200000e-01  -2.4390166e-01   1.0219967e+00  -4.9625925e-01
   3.7800000e-01  -2.1572922e-01   1.0083924e+00  -5.3150382e-01
   3.8400000e-01  -1.8736931e-01   9.9864804e-01  -5.5789598e-01
   3.9000000e-01  -1.5901976e-01   9.9271914e-01  -5.7591196e-01
   3.9600000e-01  -1.3088381e-01   9.9047745e-01  -5.8619643e-01
   4.0200000e-01  -1.0316372e-01   9.9171813e-01  -5.8953852e-01
   4.0800000e-01  -7.6054514e-02   9.9616804e-01  -5.8684533e-01
   4.1400000e-01  -4.9738168e-02   1.0034954e+00  -5.7911389e-01
   4.2000000e-01  -2.4378192e-02   1.0133202e+00  -5.6740214e-01
   4.2600000e-01  -1.1489509e-04   1.0252256e+00  -5.5279978e-01
   4.3200000e-01   2.2938620e-02   1.0387691e+00  -5.3639972e-01
   4.3800000e-01   4.4699635e-02   1.0534944e+00  -5.1927074e-01
   4.4400000e-01   6.5118087e-02   1.0689427e+00  -5.0243207e-01
   4.5000000e-01   8.4177899e-02   1.0846635e+00  -4.8683033e-01
   4.5600000e-01   1.0189737e-01   1.1002247e+00  -4.7331944e-01
   4.6200000e-01   1.1832859e-01   1.1152222e+00  -4.6264377e-01
   4.6800000e-01   1.3355599e-01   1.1292873e+00  -4.5542476e-01
   4.7400000e-01   1.4769404e-01   1.1420946e+00  -4.5215141e-01
   4.8000000e-01   1.6088412e-01   1.1533663e+00  -4.5317446e-01
   4.8600000e-01   1.7329080e-01   1.1628772e+00  -4.5870442e-01
   4.9200000e-01   1.8509753e-01   1.1704568e+00  -4.6881325e-01
   4.9800000e-01   1.9650189e-01   1.1759904e+00  -4.8343949e-01
   5.0400000e-01   2.0771054e-01   1.1794191e+00  -5.0239666e-01
   5.1000000e-01   2.1893402e-01   1.1807378e+00  -5.2538441e-01
   5.1600000e-01   2.3038149e-01   1.1799922e+00  -5.5200221e-01
   5.2200000e-01   2.4225564e-01   1.1772750e+00  -5.8176488e-01
   5.2800000e-01   2.5474775e-01   1.1727208e+00  -6.1411981e-01
   5.3400000e-01   2.6803320e-01   1.1665002e+00  -6.4846501e-01
   5.4000000e-01   2.8226733e-01   1.1588133e+00  -6.8416774e-01
   5.4600000e-01   2.9758196e-01   1.1498832e+00  -7.2058312e-01
   5.5200000e-01   3.1408246e-01   1.1399482e+00  -7.5707224e-01
   5.5800000e-01   3.3184556e-01   1.1292554e+00  -7.9301932e-01
   5.6400000e-01   3.5091788e-01   1.1180533e+00  -8.2784757e-01
   5.7000000e-01   3.7131514e-01   1.1065850e+00  -8.6103331e-01
   5.7600000e-01   3.9302227e-01   1.0950823e+00  -8.9211810e-01
   5.8200000e-01   4.1599407e-01   1.0837601e+00  -9.2071863e-01
   5.8800000e-01   4.4015672e-01   1.0728109e+00  -9.4653425e-01
   5.9400000e-01   4.6540985e-01   1.0624018e+00  -9.6935193e-01
   6.0000000e-01   4.9162923e-01   1.0526701e+00  -9.8904871e-01
   6.0600000e-01   5.1866993e-01   1.0437223e+00  -1.0055917e+00
   6.1200000e-01   5.4636995e-01   1.0356316e+00  -1.0190354e+00
   6.1800000e-01   5.7455410e-01   1.0284384e+00  -1.0295175e+00
   6.2400000e-01   6.0303817e-01   1.0221507e+00  -1.0372514e+00
   6.3000000e-01   6.3163312e-01   1.0167451e+00  -1.0425182e+00
   6.3600000e-01   6.6014939e-01   1.0121694e+00  -1.0456564e+00
   6.4200000e-01   6.8840100e-01   1.0083452e+00  -1.0470508e+00
   6.4800000e-01   7.1620961e-01   1.0051719e+00  -1.0471202e+00
   6.5400000e-01   7.4340812e-01   1.0025299e+00  -1.0463051e+00
   6.6000000e-01   7.6984407e-01   1.0002853e+00  -1.0450545e+00
   6.6600000e-01   7.9538255e-01   9.9829441e-01  -1.0438137e+00
   6.7200000e-01   8.1990861e-01   9.9640836e-01  -1.0430122e+00
   6.7800000e-01   8.4332922e-01   9.9447750e-01  -1.0430523e+00
   6.8400000e-01   8.6557455e-01   9.9235590e-01  -1.0442988e+00
   6.9000000e-01   8.8659884e-01   9.8990553e-01  -1.0470705e+00
   6.9600000e-01   9.0638054e-01   9.8699996e-01  -1.0516324e+00
   7.0200000e-01   9.2492203e-01   9.8352773e-01  -1.0581902e+00
   7.0800000e-01   9.4224873e-01   9.7939513e-01  -1.0668861e+00
   7.1400000e-01   9.5840771e-01   9.7452838e-01  -1.0777966e+00
   7.2000000e-01   9.7346591e-01   9.6887525e-01  -1.0909322e+00
   7.2600000e-01   9.8750789e-01   9.6240602e-01  -1.1062381e+00
   7.3200000e-01   1.0006334e+00   9.5511374e-01  -1.1235981e+00
   7.3800000e-01   1.0129544e+00   9.4701392e-01  -1.1428381e+00
   7.4400000e-01   1.0245923e+00   9.3814363e-01  -1.1637325e+00
   7.5000000e-01   1.0356747e+00   9.2855995e-01  -1.1860109e+00
   7.5600000e-01   1.0463327e+00   9.1833803e-01  -1.2093663e+00
   7.6200000e-01   1.0566971e+00   9.0756865e-01  -1.2334635e+00
   7.6800000e-01   1.0668960e+00   8.9635544e-01  -1.2579486e+00
   7.7400000e-01   1.0770522e+00   8.8481183e-01  -1.2824582e+00
   7.8000000e-01   1.0872800e+00   8.7305783e-01  -1.3066289e+00
   7.8600000e-01   1.0976834e+00   8.6121671e-01  -1.3301063e+00
   7.9200000e-01   1.1083542e+00   8.4941165e-01  -1.3525538e+00
   7.9800000e-01   1.1193704e+00   8.3776250e-01  -1.3736608e+00
   8.0400000e-01   1.1307947e+00   8.2638275e-01  -1.3931494e+00
   8.1000000e-01   1.1426743e+00   8.1537663e-01  -1.4107810e+00
   8.1600000e-01   1.1550400e+00   8.0483662e-01  -1.4263609e+00
   8.2200000e-01   1.1679065e+00   7.9484129e-01  -1.4397423e+00
   8.2800000e-01   1.1812728e+00   7.8545353e-01  -1.4508289e+00
   8.3400000e-01   1.1951228e+00   7.7671923e-01  -1.4595757e+00
   8.4000000e-01   1.2094264e+00   7.6866649e-01  -1.4659890e+00
   8.4600000e-01   1.2241410e+00   7.6130517e-01  -1.4701252e+00
   8.5200000e-01   1.2392127e+00   7.5462707e-01  -1.4720879e+00
   8.5800000e-01   1.2545788e+00   7.4860644e-01  -1.4720246e+00
   8.6400000e-01   1.2701688e+00   7.4320097e-01  -1.4701216e+00
   8.7000000e-01   1.2859072e+00   7.3835318e-01  -1.4665989e+00
   8.7600000e-01   1.3017149e+00   7.3399212e-01  -1.4617037e+00
   8.8200000e-01   1.3175117e+00   7.3003544e-01  -1.4557042e+00
   8.8800000e-01   1.3332182e+00   7.2639157e-01  -1.4488825e+00
   8.9400000e-01   1.3487573e+00   7.2296223e-01  -1.4415272e+00
   9.0000000e-01   1.3640562e+00   7.1964488e-01  -1.4339268e+00
   9.0600000e-01   1.3790479e+00   7.1633538e-01  -1.4263627e+00
   9.1200000e-01   1.3936726e+00   7.1293049e-01  -1.4191028e+00
   9.1800000e-01   1.4078784e+00   7.0933034e-01  -1.4123954e+00
   9.2400000e-01   1.4216226e+00   7.0544080e-01  -1.4064642e+00
   9.3000000e-01   1.4348719e+00   7.0117553e-01  -1.4015037e+00
   9.3600000e-01   1.4476028e+00   6.9645796e-01  -1.3976752e+00
   9.4200000e-01   1.4598018e+00   6.9122279e-01  -1.3951046e+00
   9.4800000e-01   1.4714650e+00   6.8541734e-01  -1.3938801e+00
   9.5400000e-01   1.4825978e+00   6.7900247e-01  -1.3940514e+00
   9.6000000e-01   1.4932140e+00   6.7195319e-01  -1.3956301e+00
   9.6600000e-01   1.5033353e+00   6.6425889e-01  -1.3985904e+00
   9.7200000e-01   1.5129902e+00   6.5592323e-01  -1.4028710e+00
   9.7800000e-01   1.5222127e+00   6.4696369e-01  -1.4083778e+00
   9.8400000e-01   1.5310413e+00   6.3741083e-01  -1.4149871e+00
   9.9000000e-01   1.5395177e+00   6.2730721e-01  -1.4225498e+00
   9.9600000e-01   1.5476855e+00   6.1670612e-01  -1.4308957e+00
   1.0020000e+00   1.5555889e+00   6.0567001e-01  -1.4398380e+00
   1.0080000e+00   1.5632715e+00   5.9426883e-01  -1.4491788e+00
   1.0140000e+00   1.5707751e+00   5.8257821e-01  -1.4587137e+00
   1.0200000e+00   1.5781389e+00   5.7067757e-01  -1.4682373e+00
   1.0260000e+00   1.5853982e+00   5.5864815e-01  -1.4775476e+00
   1.0320000e+00   1.5925838e+00   5.4657116e-01  -1.4864511e+00
   1.0380000e+00   1.5997214e+00   5.3452589e-01  -1.4947672e+00
   1.0440000e+00   1.6068312e+00   5.2258800e-01  -1.5023312e+00
   1.0500000e+00   1.6139272e+00   5.1082790e-01  -1.5089986e+00
   1.0560000e+00   1.6210177e+00   4.9930932e-01  -1.5146471e+00
   1.0620000e+00   1.6281048e+00   4.8808812e-01  -1.5191790e+00
   1.0680000e+00   1.6351850e+00   4.7721131e-01  -1.5225225e+00
   1.0740000e+00   1.6422493e+00   4.6671625e-01  -1.5246323e+00
   1.0800000e+00   1.6492837e+00   4.5663021e-01  -1.5254899e+00
   1.0860000e+00   1.6562699e+00   4.4697012e-01  -1.5251027e+00
   1.0920000e+00   1.6631860e+00   4.3774257e-01  -1.5235030e+00
   1.0980000e+00   1.6700072e+00   4.2894407e-01  -1.5207463e+00
   1.1040000e+00   1.6767065e+00   4.2056156e-01  -1.5169088e+00
   1.1100000e+00   1.6832560e+00   4.1257310e-01  -1.5120850e+00
   1.1160000e+00   1.6896270e+00   4.0494874e-01  -1.5063845e+00
   1.1220000e+00   1.6957916e+00   3.9765155e-01  -1.4999289e+00
   1.1280000e+00   1.7017229e+00   3.9063881e-01  -1.4928483e+00
   1.1340000e+00   1.7073960e+00   3.8386325e-01  -1.4852779e+00
   1.1400000e+00   1.7127886e+00   3.7727435e-01  -1.4773542e+00
   1.1460000e+00   1.7178816e+00   3.7081973e-01  -1.4692124e+00
   1.1520000e+00   1.7226594e+00   3.6444643e-01  -1.4609822e+00
   1.1580000e+00   1.7271104e+00   3.5810224e-01  -1.4527858e+00
   1.1640000e+00   1.7312272e+00   3.5173693e-01  -1.4447346e+00
   1.1700000e+00   1.7350067e+00   3.4530333e-01  -1.4369274e+00
   1.1760000e+00   1.7384499e+00   3.3875841e-01  -1.4294481e+00
   1.1820000e+00   1.7415621e+00   3.3206408e-01  -1.4223648e+00
   1.1880000e+00   1.7443524e+00   3.2518796e-01  -1.4157286e+00
   1.1940000e+00   1.7468337e+00   3.1810388e-01  -1.4095729e+00
   1.2000000e+00   1.7490219e+00   3.1079231e-01  -1.4039137e+00
   1.2060000e+00   1.7509355e+00   3.0324048e-01  -1.3987500e+00
   1.2120000e+00   1.7525955e+00   2.9544248e-01  -1.3940641e+00
   1.2180000e+00   1.7540241e+00   2.8739907e-01  -1.3898235e+00
   1.2240000e+00   1.7552446e+00   2.7911739e-01  -1.3859820e+00
   1.2300000e+00   1.7562808e+00   2.7061053e-01  -1.3824815e+00
   1.2360000e+00   1.7571560e+00   2.6189693e-01  -1.3792541e+00
   1.2420000e+00   1.7578928e+00   2.5299973e-01  -1.3762244e+00
   1.2480000e+00   1.7585122e+00   2.4394599e-01  -1.3733115e+00
   1.2540000e+00   1.7590337e+00   2.3476585e-01  -1.3704317e+00
   1.2600000e+00   1.7594741e+00   2.2549169e-01  -1.3675003e+00
   1.2660000e+00   1.7598476e+00   2.1615721e-01  -1.3644345e+00
   1.2720000e+00   1.7601656e+00   2.0679656e-01  -1.3611548e+00
   1.2780000e+00   1.7604359e+00   1.9744346e-01  -1.3575876e+00
   1.2840000e+00   1.7606635e+00   1.8813045e-01  -1.3536664e+00
   1.2900000e+00   1.7608498e+00   1.7888808e-01  -1.3493335e+00
   1.2960000e+00   1.7609927e+00   1.6974426e-01  -1.3445410e+00
   1.3020000e+00   1.7610875e+00   1.6072372e-01  -1.3392519e+00
   1.3080000e+00   1.7611260e+00   1.5184752e-01  -1.3334406e+00
   1.3140000e+00   1.7610977e+00   1.4313269e-01  -1.3270931e+00
   1.3200000e+00   1.7609897e+00   1.3459204e-01  -1.3202068e+00
   1.3260000e+00   1.7607871e+00   1.2623397e-01  -1.3127905e+00
   1.3320000e+00   1.7604735e+00   1.1806254e-01  -1.3048634e+00
   1.3380000e+00   1.7600315e+00   1.1007754e-01  -1.2964546e+00
   1.3440000e+00   1.7594431e+00   1.0227469e-01  -1.2876017e+00
   1.3500000e+00   1.7586901e+00   9.4646002e-02  -1.2783496e+00
   1.3560000e+00   1.7577548e+00   8.7180128e-02  -1.2687493e+00
   1.3620000e+00   1.7566201e+00   7.9862831e-02  -1.2588560e+00
   1.3680000e+00   1.7552701e+00   7.2677507e-02  -1.2487280e+00
   1.3740000e+00   1.7536906e+00   6.5605741e-02  -1.2384247e+00
   1.3800000e+00   1.7518692e+00   5.8627882e-02  -1.2280053e+00
   1.3860000e+00   1.7497955e+00   5.1723639e-02  -1.2175271e+00
   1.3920000e+00   1.7474617e+00   4.4872658e-02  -1.2070444e+00
   1.3980000e+00   1.7448624e+00   3.8055082e-02  -1.1966068e+00
   1.4040000e+00   1.7419946e+00   3.1252082e-02  -1.1862585e+00
   1.4100000e+00   1.7388581e+00   2.4446327e-02  -1.1760372e+00
   1.4160000e+00   1.7354553e+00   1.7622409e-02  -1.1659735e+00
   1.4220000e+00   1.7317909e+00   1.0767195e-02  -1.1560900e+00
   1.4280000e+00   1.7278719e+00   3.8701087e-03  -1.1464015e+00
   1.4340000e+00   1.7237075e+00  -3.0766692e-03  -1.1369147e+00
   1.4400000e+00   1.7193087e+00  -1.0078075e-02  -1.1276282e+00
   1.4460000e+00   1.7146879e+00  -1.7136118e-02  -1.1185331e+00
   1.4520000e+00   1.7098590e+00  -2.4249921e-02  -1.1096134e+00
   1.4580000e+00   1.7048365e+00  -3.1415821e-02  -1.1008466e+00
   1.4640000e+00   1.6996357e+00  -3.8627557e-02  -1.0922044e+00
   1.4700000e+00   1.6942720e+00  -4.5876503e-02  -1.0836542e+00
   1.4760000e+00   1.6887608e+00  -5.3151966e-02  -1.0751596e+00
   1.4820000e+00   1.6831167e+00  -6.0441524e-02  -1.0666815e+00
   1.4880000e+00   1.6773541e+00  -6.7731396e-02  -1.0581796e+00
   1.4940000e+00   1.6714858e+00  -7.5006837e-02  -1.0496132e+00
   1.5000000e+00   1.6655238e+00  -8.2252546e-02  -1.0409423e+00
   1.5060000e+00   1.6594784e+00  -8.9453077e-02  -1.0321289e+00
   1.5120000e+00   1.6533582e+00  -9.6593231e-02  -1.0231376e+00
   1.5180000e+00   1.6471703e+00  -1.0365844e-01  -1.0139369e+00
   1.5240000e+00   1.6409199e+00  -1.1063513e-01  -1.0044994e+00
   1.5300000e+00   1.6346103e+00  -1.1751100e-01  -9.9480276e-01
   1.5360000e+00   1.6282431e+00  -1.2427534e-01  -9.8483021e-01
   1.5420000e+00   1.6218181e+00  -1.3091923e-01  -9.7457064e-01
   1.5480000e+00   1.6153334e+00  -1.3743570e-01  -9.6401885e-01
   1.5540000e+00   1.6087857e+00  -1.4381986e-01  -9.5317558e-01
   1.5600000e+00   1.6021704e+00  -1.5006897e-01  -9.4204730e-01
   1.5660000e+00   1.5954816e+00  -1.5618241e-01  -9.3064597e-01
   1.5720000e+00   1.5887127e+00  -1.6216165e-01  -9.1898861e-01
   1.5780000e+00   1.5818563e+00  -1.6801013e-01  -9.0709675e-01
   1.5840000e+00   1.5749046e+00  -1.7373314e-01  -8.9499585e-01
   1.5900000e+00   1.5678495e+00  -1.7933758e-01  -8.8271451e-01
   1.5960000e+00   1.5606829e+00  -1.8483177e-01  -8.7028382e-01
   1.6020000e+00   1.5533971e+00  -1.9022517e-01  -8.5773647e-01
   1.6080000e+00   1.5459848e+00  -1.9552813e-01  -8.4510597e-01
   1.6140000e+00   1.5384393e+00  -2.0075156e-01  -8.3242583e-01
   1.6200000e+00   1.5307547e+00  -2.0590665e-01  -8.1972881e-01
   1.6260000e+00   1.5229262e+00  -2.1100458e-01  -8.0704611e-01
   1.6320000e+00   1.5149499e+00  -2.1605623e-01  -7.9440676e-01
   1.6380000e+00   1.5068232e+00  -2.2107190e-01  -7.8183698e-01
   1.6440000e+00   1.4985446e+00  -2.2606108e-01  -7.6935965e-01
   1.6500000e+00   1.4901137e+00  -2.3103221e-01  -7.5699392e-01
   1.6560000e+00   1.4815317e+00  -2.3599252e-01  -7.4475490e-01
   1.6620000e+00   1.4728006e+00  -2.4094783e-01  -7.3265343e-01
   1.6680000e+00   1.4639235e+00  -2.4590249e-01  -7.2069600e-01
   1.6740000e+00   1.4549049e+00  -2.5085930e-01  -7.0888478e-01
   1.6800000e+00   1.4457497e+00  -2.5581945e-01  -6.9721773e-01
   1.6860000e+00   1.4364640e+00  -2.6078254e-01  -6.8568881e-01
   1.6920000e+00   1.4270541e+00  -2.6574667e-01  -6.7428833e-01
   1.6980000e+00   1.4175270e+00  -2.7070847e-01  -6.6300331e-01
   1.7040000e+00   1.4078902e+00  -2.7566322e-01  -6.5181794e-01
   1.7100000e+00   1.3981509e+00  -2.8060507e-01  -6.4071413e-01
   1.7160000e+00   1.3883166e+00  -2.8552712e-01  -6.2967199e-01
   1.7220000e+00   1.3783946e+00  -2.9042167e-01  -6.1867050e-01
   1.7280000e+00   1.3683919e+00  -2.9528041e-01  -6.0768802e-01
   1.7340000e+00   1.3583151e+00  -3.0009463e-01  -5.9670290e-01
   1.7400000e+00   1.3481701e+00  -3.0485545e-01  -5.8569404e-01
   1.7460000e+00   1.3379623e+00  -3.0955403e-01  -5.7464143e-01
   1.7520000e+00   1.3276965e+00  -3.1418177e-01  -5.6352662e-01
   1.7580000e+00   1.3173767e+00  -3.1873051e-01  -5.5233312e-01
   1.7640000e+00   1.3070059e+00  -3.2319273e-01  -5.4104682e-01
   1.7700000e+00   1.2965866e+00  -3.2756168e-01  -5.2965627e-01
   1.7760000e+00   1.2861205e+00  -3.3183152e-01  -5.1815286e-01
   1.7820000e+00   1.2756083e+00  -3.3599744e-01  -5.0653101e-01
   1.7880000e+00   1.2650502e+00  -3.4005573e-01  -4.9478821e-01
   1.7940000e+00   1.2544459e+00  -3.4400383e-01  -4.8292499e-01
   1.8000000e+00   1.2437942e+00  -3.4784035e-01  -4.7094489e-01
   1.8060000e+00   1.2330937e+00  -3.5156508e-01  -4.5885421e-01
   1.8120000e+00   1.2223425e+00  -3.5517892e-01  -4.4666188e-01
   1.8180000e+00   1.2115386e+00  -3.5868386e-01  -4.3437911e-01
   1.8240000e+00   1.2006797e+00  -3.6208285e-01  -4.2201913e-01
   1.8300000e+00   1.1897634e+00  -3.6537972e-01  -4.0959675e-01
   1.8360000e+00   1.1787874e+00  -3.6857907e-01  -3.9712806e-01
   1.8420000e+00   1.1677497e+00  -3.7168610e-01  -3.8462995e-01
   1.8480000e+00   1.1566484e+00  -3.7470647e-01  -3.7211976e-01
   1.8540000e+00   1.1454819e+00  -3.7764619e-01  -3.5961481e-01
   1.8600000e+00   1.1342491e+00  -3.8051139e-01  -3.4713208e-01
   1.8660000e+00   1.1229491e+00  -3.8330823e-01  -3.3468778e-01
   1.8720000e+00   1.1115819e+00  -3.8604272e-01  -3.2229705e-01
   1.8780000e+00   1.1001476e+00  -3.8872060e-01  -3.0997365e-01
   1.8840000e+00   1.0886472e+00  -3.9134718e-01  -2.9772972e-01
   1.8900000e+00   1.0770819e+00  -3.9392728e-01  -2.8557554e-01
   1.8960000e+00   1.0654536e+00  -3.9646509e-01  -2.7351943e-01
   1.9020000e+00   1.0537647e+00  -3.9896412e-01  -2.6156761e-01
   1.9080000e+00   1.0420181e+00  -4.0142711e-01  -2.4972420e-01
   1.9140000e+00   1.0302169e+00  -4.0385603e-01  -2.3799119e-01
   1.9200000e+00   1.0183647e+00  -4.0625207e-01  -2.2636853e-01
   1.9260000e+00   1.0064654e+00  -4.0861559e-01  -2.1485424e-01
   1.9320000e+00   9.9452296e-01  -4.1094621e-01  -2.0344454e-01
   1.9380000e+00   9.8254164e-01  -4.1324280e-01  -1.9213410e-01
   1.9440000e+00   9.7052568e-01  -4.1550357e-01  -1.8091619e-01
   1.9500000e+00   9.5847930e-01  -4.1772613e-01  -1.6978299e-01
   1.9560000e+00   9.4640668e-01  -4.1990759e-01  -1.5872584e-01
   1.9620000e+00   9.3431179e-01  -4.2204462e-01  -1.4773549e-01
   1.9680000e+00   9.2219844e-01  -4.2413360e-01  -1.3680244e-01
   1.9740000e+00   9.1007014e-01  -4.2617068e-01  -1.2591716e-01
   1.9800000e+00   8.9793011e-01  -4.2815192e-01  -1.1507039e-01
   1.9860000e+00   8.8578120e-01  -4.3007337e-01  -1.0425337e-01
   1.9920000e+00   8.7362589e-01  -4.3193119e-01  -9.3458088e-02
   1.9980000e+00   8.6146630e-01  -4.3372172e-01  -8.2677474e-02
   2.0040000e+00   8.4930410e-01  -4.3544162e-01  -7.1905557e-02
   2.0100000e+00   8.3714062e-01  -4.3708787e-01  -6.1137609e-02
   2.0160000e+00   8.2497678e-01  -4.3865790e-01  -5.0370240e-02
   2.0220000e+00   8.1281315e-01  -4.4014960e-01  -3.9601460e-02
   2.0280000e+00   8.0064999e-01  -4.4156140e-01  -2.8830698e-02
   2.0340000e+00   7.8848727e-01  -4.4289224e-01  -1.8058790e-02
   2.0400000e+00   7.7632471e-01  -4.4414162e-01  -7.2879278e-03
   2.0460000e+00   7.6416185e-01  -4.4530958e-01   3.4784219e-03
   2.0520000e+00   7.5199807e-01  -4.4639668e-01   1.4235631e-02
   2.0580000e+00   7.3983269e-01  -4.4740399e-01   2.4978046e-02
   2.0640000e+00   7.2766498e-01  -4.4833303e-01   3.5699147e-02
   2.0700000e+00   7.1549424e-01  -4.4918571e-01   4.6391721e-02
   2.0760000e+00   7.0331983e-01  -4.4996431e-01   5.7048049e-02
   2.0820000e+00   6.9114123e-01  -4.5067135e-01   6.7660099e-02
   2.0880000e+00   6.7895811e-01  -4.5130961e-01   7.8219716e-02
   2.0940000e+00   6.6677029e-01  -4.5188197e-01   8.8718814e-02
   2.1000000e+00   6.5457785e-01  -4.5239140e-01   9.9149558e-02
   2.1060000e+00   6.4238113e-01  -4.5284085e-01   1.0950453e-01
   2.1120000e+00   6.3018072e-01  -4.5323320e-01   1.1977688e-01
   2.1180000e+00   6.1797750e-01  -4.5357121e-01   1.2996047e-01
   2.1240000e+00   6.0577263e-01  -4.5385742e-01   1.4004996e-01
   2.1300000e+00   5.9356754e-01  -4.5409414e-01   1.5004092e-01
   2.1360000e+00   5.8136395e-01  -4.5428339e-01   1.5992988e-01
   2.1420000e+00   5.6916380e-01  -4.5442688e-01   1.6971435e-01
   2.1480000e+00   5.5696926e-01  -4.5452596e-01   1.7939285e-01
   2.1540000e+00   5.4478270e-01  -4.5458163e-01   1.8896489e-01
   2.1600000e+00   5.3260664e-01  -4.5459453e-01   1.9843092e-01
   2.1660000e+00   5.2044375e-01  -4.5456495e-01   2.0779226e-01
   2.1720000e+00   5.0829674e-01  -4.5449283e-01   2.1705102e-01
   2.1780000e+00   4.9616842e-01  -4.5437779e-01   2.2621003e-01
   2.1840000e+00   4.8406157e-01  -4.5421916e-01   2.3527269e-01
   2.1900000e+00   4.7197896e-01  -4.5401603e-01   2.4424285e-01
   2.1960000e+00   4.5992328e-01  -4.5376726e-01   2.5312470e-01
   2.2020000e+00   4.4789712e-01  -4.5347157e-01   2.6192259e-01
   2.2080000e+00   4.3590294e-01  -4.5312754e-01   2.7064098e-01
   2.2140000e+00   4.2394306e-01  -4.5273368e-01   2.7928420e-01
   2.2200000e+00   4.1201958e-01  -4.5228852e-01   2.8785642e-01
   2.2260000e+00   4.0013443e-01  -4.5179057e-01   2.9636147e-01
   2.2320000e+00   3.8828932e-01  -4.5123845e-01   3.0480279e-01
   2.2380000e+00   3.7648575e-01  -4.5063090e-01   3.1318330e-01
   2.2440000e+00   3.6472499e-01  -4.4996680e-01   3.2150533e-01
   2.2500000e+00   3.5300810e-01  -4.4924524e-01   3.2977061e-01
   2.2560000e+00   3.4133595e-01  -4.4846550e-01   3.3798017e-01
   2.2620000e+00   3.2970918e-01  -4.4762713e-01   3.4613438e-01
   2.2680000e+00   3.1812828e-01  -4.4672992e-01   3.5423291e-01
   2.2740000e+00   3.0659358e-01  -4.4577392e-01   3.6227475e-01
   2.2800000e+00   2.9510528e-01  -4.4475943e-01   3.7025827e-01
   2.2860000e+00   2.8366347e-01  -4.4368703e-01   3.7818126e-01
   2.2920000e+00   2.7226815e-01  -4.4255750e-01   3.8604097e-01
   2.2980000e+00   2.6091928e-01  -4.4137188e-01   3.9383421e-01
   2.3040000e+00   2.4961678e-01  -4.4013140e-01   4.0155742e-01
   2.3100000e+00   2.3836060e-01  -4.3883746e-01   4.0920677e-01
   2.3160000e+00   2.2715068e-01  -4.3749161e-01   4.1677824e-01
   2.3220000e+00   2.1598705e-01  -4.3609549e-01   4.2426773e-01
   2.3280000e+00   2.0486979e-01  -4.3465084e-01   4.3167115e-01
   2.3340000e+00   1.9379907e-01  -4.3315942e-01   4.3898452e-01
   2.3400000e+00   1.8277518e-01  -4.3162302e-01   4.4620401e-01
   2.3460000e+00   1.7179851e-01  -4.3004336e-01   4.5332612e-01
   2.3520000e+00   1.6086961e-01  -4.2842214e-01   4.6034763e-01
   2.3580000e+00   1.4998913e-01  -4.2676094e-01   4.6726575e-01
   2.3640000e+00   1.3915787e-01  -4.2506124e-01   4.7407814e-01
   2.3700000e+00   1.2837676e-01  -4.2332436e-01   4.8078293e-01
   2.3760000e+00   1.1764684e-01  -4.2155149e-01   4.8737875e-01
   2.3820000e+00   1.0696927e-01  -4.1974363e-01   4.9386477e-01
   2.3880000e+00   9.6345342e-02  -4.1790160e-01   5.0024065e-01
   2.3940000e+00   8.5776397e-02  -4.1602605e-01   5.0650657e-01
   2.4000000e+00   7.5263868e-02  -4.1411743e-01   5.1266316e-01
   2.4060000e+00   6.4809243e-02  -4.1217603e-01   5.1871149e-01
   2.4120000e+00   5.4414043e-02  -4.1020196e-01   5.2465304e-01
   2.4180000e+00   4.4079808e-02  -4.0819519e-01   5.3048959e-01
   2.4240000e+00   3.3808077e-02  -4.0615555e-01   5.3622321e-01
   2.4300000e+00   2.3600367e-02  -4.0408274e-01   5.4185618e-01
   2.4360000e+00   1.3458158e-02  -4.0197639e-01   5.4739091e-01
   2.4420000e+00   3.3828758e-03  -3.9983604e-01   5.5282990e-01
   2.4480000e+00  -6.6241232e-03  -3.9766120e-01   5.5817563e-01
   2.4540000e+00  -1.6561564e-02  -3.9545135e-01   5.6343054e-01
   2.4600000e+00  -2.6428264e-02  -3.9320599e-01   5.6859694e-01
   2.4660000e+00  -3.6223141e-02  -3.9092464e-01   5.7367696e-01
   2.4720000e+00  -4.5945217e-02  -3.8860687e-01   5.7867251e-01
   2.4780000e+00  -5.5593624e-02  -3.8625233e-01   5.8358522e-01
   2.4840000e+00  -6.5167603e-02  -3.8386075e-01   5.8841642e-01
   2.4900000e+00  -7.4666501e-02  -3.8143199e-01   5.9316714e-01
   2.4960000e+00  -8.4089769e-02  -3.7896599e-01   5.9783803e-01
   2.5020000e+00  -9.3436952e-02  -3.7646287e-01   6.0242943e-01
   2.5080000e+00  -1.0270768e-01  -3.7392284e-01   6.0694130e-01
   2.5140000e+00  -1.1190168e-01  -3.7134625e-01   6.1137329e-01
   2.5200000e+00  -1.2101871e-01  -3.6873360e-01   6.1572473e-01
   2.5260000e+00  -1.3005862e-01  -3.6608552e-01   6.1999467e-01
   2.5320000e+00  -1.3902128e-01  -3.6340274e-01   6.2418191e-01
   2.5380000e+00  -1.4790660e-01  -3.6068611e-01   6.2828503e-01
   2.5440000e+00  -1.5671448e-01  -3.5793660e-01   6.3230243e-01
   2.5500000e+00  -1.6544486e-01  -3.5515523e-01   6.3623242e-01
   2.5560000e+00  -1.7409766e-01  -3.5234312e-01   6.4007320e-01
   2.5620000e+00  -1.8267275e-01  -3.4950140e-01   6.4382296e-01
   2.5680000e+00  -1.9117002e-01  -3.4663127e-01   6.4747990e-01
   2.5740000e+00  -1.9958929e-01  -3.4373393e-01   6.5104229e-01
   2.5800000e+00  -2.0793033e-01  -3.4081057e-01   6.5450850e-01
   2.5860000e+00  -2.1619289e-01  -3.3786237e-01   6.5787706e-01
   2.5920000e+00  -2.2437665e-01  -3.3489047e-01   6.6114667e-01
   2.5980000e+00  -2.3248123e-01  -3.3189596e-01   6.6431624e-01
   2.6040000e+00  -2.4050621e-01  -3.2887984e-01   6.6738492e-01
   2.6100000e+00  -2.4845110e-01  -3.2584309e-01   6.7035208e-01
   2.6160000e+00  -2.5631538e-01  -3.2278655e-01   6.7321738e-01
   2.6220000e+00  -2.6409847e-01  -3.1971101e-01   6.7598072e-01
   2.6280000e+00  -2.7179976e-01  -3.1661715e-01   6.7864227e-01
   2.6340000e+00  -2.7941862e-01  -3.1350555e-01   6.8120244e-01
   2.6400000e+00  -2.8695437e-01  -3.1037672e-01   6.8366188e-01
   2.6460000e+00  -2.9440634e-01  -3.0723104e-01   6.8602144e-01
   2.6520000e+00  -3.0177384e-01  -3.0406885e-01   6.8828219e-01
   2.6580000e+00  -3.0905620e-01  -3.0089037e-01   6.9044533e-01
   2.6640000e+00  -3.1625274e-01  -2.9769580e-01   6.9251222e-01
   2.6700000e+00  -3.2336282e-01  -2.9448523e-01   6.9448429e-01
   2.6760000e+00  -3.3038581e-01  -2.9125874e-01   6.9636308e-01
   2.6820000e+00  -3.3732114e-01  -2.8801636e-01   6.9815012e-01
   2.6880000e+00  -3.4416827e-01  -2.8475810e-01   6.9984696e-01
   2.6940000e+00  -3.5092671e-01  -2.8148396e-01   7.0145513e-01
   2.7000000e+00  -3.5759602e-01  -2.7819394e-01   7.0297607e-01
   2.7060000e+00  -3.6417581e-01  -2.7488806e-01   7.0441115e-01
   2.7120000e+00  -3.7066576e-01  -2.7156635e-01   7.0576164e-01
   2.7180000e+00  -3.7706561e-01  -2.6822891e-01   7.0702867e-01
   2.7240000e+00  -3.8337515e-01  -2.6487584e-01   7.0821321e-01
   2.7300000e+00  -3.8959422e-01  -2.6150732e-01   7.0931610e-01
   2.7360000e+00  -3.9572273e-01  -2.5812357e-01   7.1033799e-01
   2.7420000e+00  -4.0176062e-01  -2.5472489e-01   7.1127940e-01
   2.7480000e+00  -4.0770789e-01  -2.5131162e-01   7.1214066e-01
   2.7540000e+00  -4.1356457e-01  -2.4788419e-01   7.1292195e-01
   2.7600000e+00  -4.1933073e-01  -2.4444307e-01   7.1362331e-01
   2.7660000e+00  -4.2500647e-01  -2.4098880e-01   7.1424466e-01
   2.7720000e+00  -4.3059190e-01  -2.3752198e-01   7.1478579e-01
   2.7780000e+00  -4.3608715e-01  -2.3404324e-01   7.1524640e-01
   2.7840000e+00  -4.4149236e-01  -2.3055329e-01   7.1562612e-01
   2.7900000e+00  -4.4680767e-01  -2.2705285e-01   7.1592452e-01
   2.7960000e+00  -4.5203323e-01  -2.2354268e-01   7.1614117e-01
   2.8020000e+00  -4.5716915e-01  -2.2002355e-01   7.1627559e-01
   2.8080000e+00  -4.6221556e-01  -2.1649626e-01   7.1632736e-01
   2.8140000e+00  -4.6717256e-01  -2.1296160e-01   7.1629608e-01
   2.8200000e+00  -4.7204022e-01  -2.0942036e-01   7.1618142e-01
   2.8260000e+00  -4.7681861e-01  -2.0587332e-01   7.1598310e-01
   2.8320000e+00  -4.8150775e-01  -2.0232123e-01   7.1570097e-01
   2.8380000e+00  -4.8610767e-01  -1.9876481e-01   7.1533497e-01
   2.8440000e+00  -4.9061834e-01  -1.9520477e-01   7.1488513e-01
   2.8500000e+00  -4.9503975e-01  -1.9164176e-01   7.1435166e-01
   2.8560000e+00  -4.9937184e-01  -1.8807638e-01   7.1373483e-01
   2.8620000e+00  -5.0361454e-01  -1.8450922e-01   7.1303509e-01
   2.8680000e+00  -5.0776777e-01  -1.8094078e-01   7.1225297e-01
   2.8740000e+00  -5.1183145e-01  -1.7737155e-01   7.1138915e-01
   2.8800000e+00  -5.1580547e-01  -1.7380196e-01   7.1044442e-01
   2.8860000e+00  -5.1968975e-01  -1.7023238e-01   7.0941963e-01
   2.8920000e+00  -5.2348419e-01  -1.6666317e-01   7.0831577e-01
   2.8980000e+00  -5.2718871e-01  -1.6309463e-01   7.0713387e-01
   2.9040000e+00  -5.3080324e-01  -1.5952703e-01   7.0587503e-01
   2.9100000e+00  -5.3432773e-01  -1.5596062e-01   7.0454039e-01
   2.9160000e+00  -5.3776213e-01  -1.5239563e-01   7.0313110e-01
   2.9220000e+00  -5.4110645e-01  -1.4883225e-01   7.0164836e-01
   2.9280000e+00  -5.4436071e-01  -1.4527068e-01   7.0009333e-01
   2.9340000e+00  -5.4752494e-01  -1.4171112e-01   6.9846715e-01
   2.9400000e+00  -5.5059924e-01  -1.3815376e-01   6.9677094e-01
   2.9460000e+00  -5.5358370e-01  -1.3459880e-01   6.9500577e-01
   2.9520000e+00  -5.5647849e-01  -1.3104645e-01   6.9317264e-01
   2.9580000e+00  -5.5928377e-01  -1.2749693e-01   6.9127251e-01
   2.9640000e+00  -5.6199976e-01  -1.2395050e-01   6.8930625e-01
   2.9700000e+00  -5.6462670e-01  -1.2040742e-01   6.8727464e-01
   2.9760000e+00  -5.6716486e-01  -1.1686799e-01   6.8517840e-01
   2.9820000e+00  -5.6961456e-01  -1.1333254e-01   6.8301818e-01
   2.9880000e+00  -5.7197610e-01  -1.0980142e-01   6.8079453e-01
   2.9940000e+00  -5.7424985e-01  -1.0627501e-01   6.7850794e-01
   3.0000000e+00  -5.7643617e-01  -1.0275371e-01   6.7615883e-01
   3.0060000e+00  -5.7853544e-01  -9.9237959e-02   6.7374756e-01
   3.0120000e+00  -5.8054807e-01  -9.5728216e-02   6.7127445e-01
   3.0180000e+00  -5.8247445e-01  -9.2224954e-02   6.6873977e-01
   3.0240000e+00  -5.8431500e-01  -8.8728670e-02   6.6614376e-01
   3.0300000e+00  -5.8607014e-01  -8.5239871e-02   6.6348664e-01
   3.0360000e+00  -5.8774028e-01  -8.1759075e-02   6.6076863e-01
   3.0420000e+00  -5.8932584e-01  -7.8286805e-02   6.5798994e-01
   3.0480000e+00  -5.9082722e-01  -7.4823585e-02   6.5515081e-01
   3.0540000e+00  -5.9224483e-01  -7.1369938e-02   6.5225151e-01
   3.0600000e+00  -5.9357907e-01  -6.7926376e-02   6.4929231e-01
   3.0660000e+00  -5.9483032e-01  -6.4493405e-02   6.4627356e-01
   3.0720000e+00  -5.9599896e-01  -6.1071512e-02   6.4319564e-01
   3.0780000e+00  -5.9708536e-01  -5.7661170e-02   6.4005899e-01
   3.0840000e+00  -5.9808988e-01  -5.4262829e-02   6.3686411e-01
   3.0900000e+00  -5.9901287e-01  -5.0876919e-02   6.3361155e-01
   3.0960000e+00  -5.9985467e-01  -4.7503845e-02   6.3030193e-01
   3.1020000e+00  -6.0061563e-01  -4.4143987e-02   6.2693594e-01
   3.1080000e+00  -6.0129608e-01  -4.0797699e-02   6.2351432e-01
   3.1140000e+00  -6.0189635e-01  -3.7465313e-02   6.2003786e-01
   3.1200000e+00  -6.0241677e-01  -3.4147132e-02   6.1650742e-01
   3.1260000e+00  -6.0285768e-01  -3.0843440e-02   6.1292389e-01
   3.1320000e+00  -6.0321941e-01  -2.7554496e-02   6.0928821e-01
   3.1380000e+00  -6.0350232e-01  -2.4280541e-02   6.0560135e-01
   3.1440000e+00  -6.0370674e-01  -2.1021798e-02   6.0186429e-01
   3.1500000e+00  -6.0383306e-01  -1.7778477e-02   5.9807805e-01
   3.1560000e+00  -6.0388163e-01  -1.4550774e-02   5.9424364e-01
   3.1620000e+00  -6.0385285e-01  -1.1338877e-02   5.9036208e-01
   3.1680000e+00  -6.0374713e-01  -8.1429695e-03   5.8643438e-01
   3.1740000e+00  -6.0356489e-01  -4.9632298e-03   5.8246153e-01
   3.1800000e+00  -6.0330656e-01  -1.7998375e-03   5.7844451e-01
   3.1860000e+00  -6.0297259e-01   1.3470255e-03   5.7438425e-01
   3.1920000e+00  -6.0256347e-01   4.4771727e-03   5.7028168e-01
   3.1980000e+00  -6.0207968e-01   7.5904101e-03   5.6613767e-01
   3.2040000e+00  -6.0152172e-01   1.0686535e-02   5.6195307e-01
   3.2100000e+00  -6.0089013e-01   1.3765336e-02   5.5772866e-01
   3.2160000e+00  -6.0018544e-01   1.6826588e-02   5.5346521e-01
   3.2220000e+00  -5.9940820e-01   1.9870055e-02   5.4916344e-01
   3.2280000e+00  -5.9855899e-01   2.2895490e-02   5.4482401e-01
   3.2340000e+00  -5.9763838e-01   2.5902634e-02   5.4044758e-01
   3.2400000e+00  -5.9664696e-01   2.8891216e-02   5.3603474e-01
   3.2460000e+00  -5.9558532e-01   3.1860954e-02   5.3158608e-01
   3.2520000e+00  -5.9445408e-01   3.4811560e-02   5.2710215e-01
   3.2580000e+00  -5.9325384e-01   3.7742736e-02   5.2258348e-01
   3.2640000e+00  -5.9198521e-01   4.0654177e-02   5.1803058e-01
   3.2700000e+00  -5.9064881e-01   4.3545578e-02   5.1344396e-01
   3.2760000e+00  -5.8924525e-01   4.6416630e-02   5.0882414e-01
   3.2820000e+00  -5.8777515e-01   4.9267023e-02   5.0417161e-01
   3.2880000e+00  -5.8623913e-01   5.2096452e-02   4.9948688e-01
   3.2940000e+00  -5.8463778e-01   5.4904615e-02   4.9477049e-01
   3.3000000e+00  -5.8297173e-01   5.7691218e-02   4.9002297e-01
   3.3060000e+00  -5.8124157e-01   6.0455972e-02   4.8524488e-01
   3.3120000e+00  -5.7944790e-01   6.3198601e-02   4.8043682e-01
   3.3180000e+00  -5.7759133e-01   6.5918841e-02   4.7559939e-01
   3.3240000e+00  -5.7567244e-01   6.8616438e-02   4.7073322e-01
   3.3300000e+00  -5.7369182e-01   7.1291154e-02   4.6583900e-01
   3.3360000e+00  -5.7165006e-01   7.3942765e-02   4.6091741e-01
   3.3420000e+00  -5.6954774e-01   7.6571059e-02   4.5596918e-01
   3.3480000e+00  -5.6738544e-01   7.9175844e-02   4.5099506e-01
   3.3540000e+00  -5.6516375e-01   8.1756937e-02   4.4599583e-01
   3.3600000e+00  -5.6288325e-01   8.4314174e-02   4.4097228e-01
   3.3660000e+00  -5.6054452e-01   8.6847401e-02   4.3592523e-01
   3.3720000e+00  -5.5814815e-01   8.9356479e-02   4.3085553e-01
   3.3780000e+00  -5.5569473e-01   9.1841280e-02   4.2576401e-01
   3.3840000e+00  -5.5318485e-01   9.4301686e-02   4.2065153e-01
   3.3900000e+00  -5.5061912e-01   9.6737587e-02   4.1551895e-01
   3.3960000e+00  -5.4799812e-01   9.9148883e-02   4.1036714e-01
   3.4020000e+00  -5.4532249e-01   1.0153548e-01   4.0519695e-01
   3.4080000e+00  -5.4259283e-01   1.0389728e-01   4.0000923e-01
   3.4140000e+00  -5.3980977e-01   1.0623420e-01   3.9480482e-01
   3.4200000e+00  -5.3697395e-01   1.0854616e-01   3.8958455e-01
   3.4260000e+00  -5.3408601e-01   1.1083307e-01   3.8434922e-01
   3.4320000e+00  -5.3114660e-01   1.1309483e-01   3.7909963e-01
   3.4380000e+00  -5.2815637e-01   1.1533138e-01   3.7383654e-01
   3.4440000e+00  -5.2511600e-01   1.1754260e-01   3.6856070e-01
   3.4500000e+00  -5.2202615e-01   1.1972841e-01   3.6327284e-01
   3.4560000e+00  -5.1888751e-01   1.2188872e-01   3.5797366e-01
   3.4620000e+00  -5.1570075e-01   1.2402341e-01   3.5266383e-01
   3.4680000e+00  -5.1246657e-01   1.2613239e-01   3.4734402e-01
   3.4740000e+00  -5.0918567e-01   1.2821555e-01   3.4201486e-01
   3.4800000e+00  -5.0585873e-01   1.3027276e-01   3.3667697e-01
   3.4860000e+00  -5.0248647e-01   1.3230392e-01   3.3133095e-01
   3.4920000e+00  -4.9906959e-01   1.3430891e-01   3.2597739e-01
   3.4980000e+00  -4.9560878e-01   1.3628761e-01   3.2061686e-01
   3.5040000e+00  -4.9210476e-01   1.3823989e-01   3.1524993e-01
   3.5100000e+00  -4.8855823e-01   1.4016563e-01   3.0987716e-01
   3.5160000e+00  -4.8496988e-01   1.4206472e-01   3.0449910e-01
   3.5220000e+00  -4.8134042e-01   1.4393704e-01   2.9911631e-01
   3.5280000e+00  -4.7767055e-01   1.4578247e-01   2.9372935e-01
   3.5340000e+00  -4.7396096e-01   1.4760091e-01   2.8833876e-01
   3.5400000e+00  -4.7021235e-01   1.4939225e-01   2.8294512e-01
   3.5460000e+00  -4.6642541e-01   1.5115638e-01   2.7754900e-01
   3.5520000e+00  -4.6260081e-01   1.5289323e-01   2.7215098e-01
   3.5580000e+00  -4.5873925e-01   1.5460270e-01   2.6675164e-01
   3.5640000e+00  -4.5484140e-01   1.5628471e-01   2.6135159e-01
   3.5700000e+00  -4.5090793e-01   1.5793921e-01   2.5595144e-01
   3.5760000e+00  -4.4693953e-01   1.5956612e-01   2.5055181e-01
   3.5820000e+00  -4.4293686e-01   1.6116541e-01   2.4515334e-01
   3.5880000e+00  -4.3890060e-01   1.6273702e-01   2.3975666e-01
   3.5940000e+00  -4.3483140e-01   1.6428093e-01   2.3436243e-01
   3.6000000e+00  -4.3072993e-01   1.6579711e-01   2.2897130e-01
   3.6060000e+00  -4.2659686e-01   1.6728554e-01   2.2358393e-01
   3.6120000e+00  -4.2243286e-01   1.6874622e-01   2.1820101e-01
   3.6180000e+00  -4.1823858e-01   1.7017914e-01   2.1282318e-01
   3.6240000e+00  -4.1401469e-01   1.7158431e-01   2.0745113e-01
   3.6300000e+00  -4.0976186e-01   1.7296174e-01   2.0208552e-01
   3.6360000e+00  -4.0548076e-01   1.7431144e-01   1.9672702e-01
   3.6420000e+00  -4.0117205e-01   1.7563343e-01   1.9137629e-01
   3.6480000e+00  -3.9683640e-01   1.7692774e-01   1.8603397e-01
   3.6540000e+00  -3.9247449e-01   1.7819439e-01   1.8070070e-01
   3.6600000e+00  -3.8808699e-01   1.7943340e-01   1.7537713e-01
   3.6660000e+00  -3.8367457e-01   1.8064481e-01   1.7006386e-01
   3.6720000e+00  -3.7923792e-01   1.8182865e-01   1.6476151e-01
   3.6780000e+00  -3.7477771e-01   1.8298495e-01   1.5947067e-01
   3.6840000e+00  -3.7029463e-01   1.8411373e-01   1.5419191e-01
   3.6900000e+00  -3.6578935e-01   1.8521503e-01   1.4892580e-01
   3.6960000e+00  -3.6126256e-01   1.8628888e-01   1.4367289e-01
   3.7020000e+00  -3.5671495e-01   1.8733530e-01   1.3843372e-01
   3.7080000e+00  -3.5214719e-01   1.8835433e-01   1.3320880e-01
   3.7140000e+00  -3.4755997e-01   1.8934599e-01   1.2799865e-01
   3.7200000e+00  -3.4295398e-01   1.9031032e-01   1.2280376e-01
   3.7260000e+00  -3.3832989e-01   1.9124733e-01   1.1762462e-01
   3.7320000e+00  -3.3368839e-01   1.9215705e-01   1.1246170e-01
   3.7380000e+00  -3.2903015e-01   1.9303952e-01   1.0731547e-01
   3.7440000e+00  -3.2435585e-01   1.9389477e-01   1.0218639e-01
   3.7500000e+00  -3.1966616e-01   1.9472282e-01   9.7074917e-02
   3.7560000e+00  -3.1496176e-01   1.9552371e-01   9.1981494e-02
   3.7620000e+00  -3.1024330e-01   1.9629747e-01   8.6906570e-02
   3.7680000e+00  -3.0551144e-01   1.9704414e-01   8.1850587e-02
   3.7740000e+00  -3.0076686e-01   1.9776377e-01   7.6813986e-02
   3.7800000e+00  -2.9601020e-01   1.9845640e-01   7.1797210e-02
   3.7860000e+00  -2.9124210e-01   1.9912208e-01   6.6800700e-02
   3.7920000e+00  -2.8646323e-01   1.9976086e-01   6.1824899e-02
   3.7980000e+00  -2.8167421e-01   2.0037281e-01   5.6870253e-02
   3.8040000e+00  -2.7687568e-01   2.0095798e-01   5.1937209e-02
   3.8100000e+00  -2.7206828e-01   2.0151645e-01   4.7026213e-02
   3.8160000e+00  -2.6725263e-01   2.0204830e-01   4.2137718e-02
   3.8220000e+00  -2.6242936e-01   2.0255359e-01   3.7272175e-02
   3.8280000e+00  -2.5759910e-01   2.0303243e-01   3.2430038e-02
   3.8340000e+00  -2.5276245e-01   2.0348489e-01   2.7611759e-02
   3.8400000e+00  -2.4792003e-01   2.0391108e-01   2.2817792e-02
   3.8460000e+00  -2.4307245e-01   2.0431109e-01   1.8048590e-02
   3.8520000e+00  -2.3822031e-01   2.0468503e-01   1.3304605e-02
   3.8580000e+00  -2.3336424e-01   2.0503301e-01   8.5862830e-03
   3.8640000e+00  -2.2850481e-01   2.0535514e-01   3.8940695e-03
   3.8700000e+00  -2.2364265e-01   2.0565154e-01  -7.7159610e-04
   3.8760000e+00  -2.1877833e-01   2.0592232e-01  -5.4102797e-03
   3.8820000e+00  -2.1391247e-01   2.0616761e-01  -1.0021554e-02
   3.8880000e+00  -2.0904564e-01   2.0638754e-01  -1.4604998e-02
   3.8940000e+00  -2.0417845e-01   2.0658222e-01  -1.9160201e-02
   3.9000000e+00  -1.9931149e-01   2.0675180e-01  -2.3686760e-02
   3.9060000e+00  -1.9444533e-01   2.0689638e-01  -2.8184280e-02
   3.9120000e+00  -1.8958057e-01   2.0701612e-01  -3.2652379e-02
   3.9180000e+00  -1.8471778e-01   2.0711113e-01  -3.7090682e-02
   3.9240000e+00  -1.7985756e-01   2.0718155e-01  -4.1498827e-02
   3.9300000e+00  -1.7500047e-01   2.0722752e-01  -4.5876461e-02
   3.9360000e+00  -1.7014710e-01   2.0724916e-01  -5.0223241e-02
   3.9420000e+00  -1.6529801e-01   2.0724660e-01  -5.4538836e-02
   3.9480000e+00  -1.6045378e-01   2.0721998e-01  -5.8822923e-02
   3.9540000e+00  -1.5561497e-01   2.0716944e-01  -6.3075190e-02
   3.9600000e+00  -1.5078215e-01   2.0709511e-01  -6.7295332e-02
   3.9660000e+00  -1.4595587e-01   2.0699711e-01  -7.1483056e-02
   3.9720000e+00  -1.4113669e-01   2.0687560e-01  -7.5638073e-02
   3.9780000e+00  -1.3632516e-01   2.0673070e-01  -7.9760104e-02
   3.9840000e+00  -1.3152183e-01   2.0656254e-01  -8.3848875e-02
   3.9900000e+00  -1.2672724e-01   2.0637128e-01  -8.7904118e-02
   3.9960000e+00  -1.2194193e-01   2.0615705e-01  -9.1925572e-02
   4.0020000e+00  -1.1716643e-01   2.0591999e-01  -9.5912979e-02
   4.0080000e+00  -1.1240126e-01   2.0566024e-01  -9.9866085e-02
   4.0140000e+00  -1.0764696e-01   2.0537796e-01  -1.0378464e-01
   4.0200000e+00  -1.0290403e-01   2.0507329e-01  -1.0766840e-01
   4.0260000e+00  -9.8172995e-02   2.0474637e-01  -1.1151711e-01
   4.0320000e+00  -9.3454355e-02   2.0439737e-01  -1.1533054e-01
   4.0380000e+00  -8.8748612e-02   2.0402645e-01  -1.1910845e-01
   4.0440000e+00  -8.4056262e-02   2.0363375e-01  -1.2285059e-01
   4.0500000e+00  -7.9377797e-02   2.0321945e-01  -1.2655674e-01
   4.0560000e+00  -7.4713703e-02   2.0278370e-01  -1.3022666e-01
   4.0620000e+00  -7.0064459e-02   2.0232668e-01  -1.3386012e-01
   4.0680000e+00  -6.5430542e-02   2.0184856e-01  -1.3745688e-01
   4.0740000e+00  -6.0812423e-02   2.0134951e-01  -1.4101673e-01
   4.0800000e+00  -5.6210567e-02   2.0082970e-01  -1.4453945e-01
   4.0860000e+00  -5.1625435e-02   2.0028932e-01  -1.4802480e-01
   4.0920000e+00  -4.7057485e-02   1.9972855e-01  -1.5147259e-01
   4.0980000e+00  -4.2507168e-02   1.9914757e-01  -1.5488259e-01
   4.1040000e+00  -3.7974932e-02   1.9854657e-01  -1.5825460e-01
   4.1100000e+00  -3.3461221e-02   1.9792572e-01  -1.6158842e-01
   4.1160000e+00  -2.8966473e-02   1.9728523e-01  -1.6488386e-01
   4.1220000e+00  -2.4491124e-02   1.9662529e-01  -1.6814073e-01
   4.1280000e+00  -2.0035603e-02   1.9594607e-01  -1.7135885e-01
   4.1340000e+00  -1.5600337e-02   1.9524779e-01  -1.7453803e-01
   4.1400000e+00  -1.1185750e-02   1.9453062e-01  -1.7767812e-01
   4.1460000e+00  -6.7922575e-03   1.9379476e-01  -1.8077895e-01
   4.1520000e+00  -2.4202748e-03   1.9304041e-01  -1.8384038e-01
   4.1580000e+00   1.9297890e-03   1.9226777e-01  -1.8686225e-01
   4.1640000e+00   6.2575286e-03   1.9147702e-01  -1.8984443e-01
   4.1700000e+00   1.0562543e-02   1.9066836e-01  -1.9278679e-01
   4.1760000e+00   1.4844437e-02   1.8984199e-01  -1.9568921e-01
   4.1820000e+00   1.9102818e-02   1.8899810e-01  -1.9855158e-01
   4.1880000e+00   2.3337299e-02   1.8813689e-01  -2.0137378e-01
   4.1940000e+00   2.7547498e-02   1.8725855e-01  -2.0415573e-01
   4.2000000e+00   3.1733038e-02   1.8636328e-01  -2.0689733e-01
   4.2060000e+00   3.5893547e-02   1.8545128e-01  -2.0959849e-01
   4.2120000e+00   4.0028658e-02   1.8452274e-01  -2.1225914e-01
   4.2180000e+00   4.4138008e-02   1.8357786e-01  -2.1487920e-01
   4.2240000e+00   4.8221242e-02   1.8261683e-01  -2.1745861e-01
   4.2300000e+00   5.2278007e-02   1.8163986e-01  -2.1999729e-01
   4.2360000e+00   5.6307960e-02   1.8064713e-01  -2.2249521e-01
   4.2420000e+00   6.0310759e-02   1.7963886e-01  -2.2495230e-01
   4.2480000e+00   6.4286070e-02   1.7861523e-01  -2.2736851e-01
   4.2540000e+00   6.8233563e-02   1.7757646e-01  -2.2974380e-01
   4.2600000e+00   7.2152917e-02   1.7652274e-01  -2.3207814e-01
   4.2660000e+00   7.6043813e-02   1.7545427e-01  -2.3437148e-01
   4.2720000e+00   7.9905938e-02   1.7437126e-01  -2.3662379e-01
   4.2780000e+00   8.3738988e-02   1.7327391e-01  -2.3883504e-01
   4.2840000e+00   8.7542661e-02   1.7216243e-01  -2.4100521e-01
   4.2900000e+00   9.1316662e-02   1.7103703e-01  -2.4313427e-01
   4.2960000e+00   9.5060701e-02   1.6989791e-01  -2.4522221e-01
   4.3020000e+00   9.8774495e-02   1.6874528e-01  -2.4726900e-01
   4.3080000e+00   1.0245776e-01   1.6757935e-01  -2.4927463e-01
   4.3140000e+00   1.0611024e-01   1.6640034e-01  -2.5123910e-01
   4.3200000e+00   1.0973164e-01   1.6520846e-01  -2.5316239e-01
   4.3260000e+00   1.1332172e-01   1.6400391e-01  -2.5504451e-01
   4.3320000e+00   1.1688021e-01   1.6278692e-01  -2.5688547e-01
   4.3380000e+00   1.2040687e-01   1.6155770e-01  -2.5868525e-01
   4.3440000e+00   1.2390143e-01   1.6031646e-01  -2.6044389e-01
   4.3500000e+00   1.2736368e-01   1.5906342e-01  -2.6216139e-01
   4.3560000e+00   1.3079335e-01   1.5779879e-01  -2.6383777e-01
   4.3620000e+00   1.3419023e-01   1.5652279e-01  -2.6547307e-01
   4.3680000e+00   1.3755408e-01   1.5523564e-01  -2.6706731e-01
   4.3740000e+00   1.4088469e-01   1.5393755e-01  -2.6862052e-01
   4.3800000e+00   1.4418183e-01   1.5262874e-01  -2.7013276e-01
   4.3860000e+00   1.4744529e-01   1.5130942e-01  -2.7160407e-01
   4.3920000e+00   1.5067486e-01   1.4997980e-01  -2.7303450e-01
   4.3980000e+00   1.5387035e-01   1.4864012e-01  -2.7442411e-01
   4.4040000e+00   1.5703155e-01   1.4729057e-01  -2.7577297e-01
   4.4100000e+00   1.6015827e-01   1.4593137e-01  -2.7708115e-01
   4.4160000e+00   1.6325033e-01   1.4456273e-01  -2.7834872e-01
   4.4220000e+00   1.6630753e-01   1.4318488e-01  -2.7957577e-01
   4.4280000e+00   1.6932970e-01   1.4179802e-01  -2.8076238e-01
   4.4340000e+00   1.7231668e-01   1.4040236e-01  -2.8190864e-01
   4.4400000e+00   1.7526828e-01   1.3899812e-01  -2.8301465e-01
   4.4460000e+00   1.7818435e-01   1.3758550e-01  -2.8408052e-01
   4.4520000e+00   1.8106473e-01   1.3616473e-01  -2.8510634e-01
   4.4580000e+00   1.8390927e-01   1.3473600e-01  -2.8609223e-01
   4.4640000e+00   1.8671782e-01   1.3329952e-01  -2.8703831e-01
   4.4700000e+00   1.8949024e-01   1.3185551e-01  -2.8794469e-01
   4.4760000e+00   1.9222639e-01   1.3040418e-01  -2.8881150e-01
   4.4820000e+00   1.9492615e-01   1.2894574e-01  -2.8963886e-01
   4.4880000e+00   1.9758938e-01   1.2748038e-01  -2.9042690e-01
   4.4940000e+00   2.0021596e-01   1.2600833e-01  -2.9117576e-01
   4.5000000e+00   2.0280579e-01   1.2452979e-01  -2.9188558e-01
   4.5060000e+00   2.0535875e-01   1.2304496e-01  -2.9255648e-01
   4.5120000e+00   2.0787473e-01   1.2155406e-01  -2.9318863e-01
   4.5180000e+00   2.1035363e-01   1.2005730e-01  -2.9378215e-01
   4.5240000e+00   2.1279537e-01   1.1855487e-01  -2.9433721e-01
   4.5300000e+00   2.1519986e-01   1.1704699e-01  -2.9485395e-01
   4.5360000e+00   2.1756699e-01   1.1553387e-01  -2.9533253e-01
   4.5420000e+00   2.1989671e-01   1.1401571e-01  -2.9577310e-01
   4.5480000e+00   2.2218894e-01   1.1249271e-01  -2.9617582e-01
   4.5540000e+00   2.2444360e-01   1.1096509e-01  -2.9654086e-01
   4.5600000e+00   2.2666063e-01   1.0943306e-01  -2.9686839e-01
   4.5660000e+00   2.2883997e-01   1.0789680e-01  -2.9715857e-01
   4.5720000e+00   2.3098157e-01   1.0635654e-01  -2.9741158e-01
   4.5780000e+00   2.3308538e-01   1.0481247e-01  -2.9762759e-01
   4.5840000e+00   2.3515135e-01   1.0326480e-01  -2.9780677e-01
   4.5900000e+00   2.3717945e-01   1.0171374e-01  -2.9794933e-01
   4.5960000e+00   2.3916963e-01   1.0015948e-01  -2.9805543e-01
   4.6020000e+00   2.4112186e-01   9.8602230e-02  -2.9812527e-01
   4.6080000e+00   2.4303613e-01   9.7042188e-02  -2.9815903e-01
   4.6140000e+00   2.4491240e-01   9.5479554e-02  -2.9815693e-01
   4.6200000e+00   2.4675066e-01   9.3914529e-02  -2.9811915e-01
   4.6260000e+00   2.4855090e-01   9.2347310e-02  -2.9804591e-01
   4.6320000e+00   2.5031310e-01   9.0778096e-02  -2.9793740e-01
   4.6380000e+00   2.5203727e-01   8.9207082e-02  -2.9779384e-01
   4.6440000e+00   2.5372340e-01   8.7634464e-02  -2.9761544e-01
   4.6500000e+00   2.5537150e-01   8.6060435e-02  -2.9740242e-01
   4.6560000e+00   2.5698157e-01   8.4485189e-02  -2.9715501e-01
   4.6620000e+00   2.5855363e-01   8.2908918e-02  -2.9687342e-01
   4.6680000e+00   2.6008770e-01   8.1331812e-02  -2.9655788e-01
   4.6740000e+00   2.6158380e-01   7.9754061e-02  -2.9620863e-01
   4.6800000e+00   2.6304196e-01   7.8175854e-02  -2.9582589e-01
   4.6860000e+00   2.6446220e-01   7.6597377e-02  -2.9540991e-01
   4.6920000e+00   2.6584457e-01   7.5018817e-02  -2.9496093e-01
   4.6980000e+00   2.6718909e-01   7.3440359e-02  -2.9447918e-01
   4.7040000e+00   2.6849583e-01   7.1862186e-02  -2.9396491e-01
   4.7100000e+00   2.6976482e-01   7.0284482e-02  -2.9341838e-01
   4.7160000e+00   2.7099611e-01   6.8707428e-02  -2.9283982e-01
   4.7220000e+00   2.7218977e-01   6.7131205e-02  -2.9222949e-01
   4.7280000e+00   2.7334585e-01   6.5555992e-02  -2.9158765e-01
   4.7340000e+00   2.7446443e-01   6.3981968e-02  -2.9091454e-01
   4.7400000e+00   2.7554556e-01   6.2409311e-02  -2.9021044e-01
   4.7460000e+00   2.7658933e-01   6.0838196e-02  -2.8947559e-01
   4.7520000e+00   2.7759581e-01   5.9268800e-02  -2.8871026e-01
   4.7580000e+00   2.7856509e-01   5.7701296e-02  -2.8791471e-01
   4.7640000e+00   2.7949724e-01   5.6135858e-02  -2.8708921e-01
   4.7700000e+00   2.8039237e-01   5.4572659e-02  -2.8623403e-01
   4.7760000e+00   2.8125056e-01   5.3011869e-02  -2.8534942e-01
   4.7820000e+00   2.8207192e-01   5.1453658e-02  -2.8443567e-01
   4.7880000e+00   2.8285654e-01   4.9898196e-02  -2.8349304e-01
   4.7940000e+00   2.8360453e-01   4.8345651e-02  -2.8252181e-01
   4.8000000e+00   2.8431600e-01   4.6796189e-02  -2.8152224e-01
   4.8060000e+00   2.8499107e-01   4.5249975e-02  -2.8049462e-01
   4.8120000e+00   2.8562985e-01   4.3707175e-02  -2.7943923e-01
   4.8180000e+00   2.8623246e-01   4.2167951e-02  -2.7835634e-01
   4.8240000e+00   2.8679902e-01   4.0632464e-02  -2.7724623e-01
   4.8300000e+00   2.8732967e-01   3.9100877e-02  -2.7610920e-01
   4.8360000e+00   2.8782454e-01   3.7573346e-02  -2.7494551e-01
   4.8420000e+00   2.8828376e-01   3.6050032e-02  -2.7375546e-01
   4.8480000e+00   2.8870746e-01   3.4531089e-02  -2.7253934e-01
   4.8540000e+00   2.8909580e-01   3.3016673e-02  -2.7129744e-01
   4.8600000e+00   2.8944891e-01   3.1506938e-02  -2.7003004e-01
   4.8660000e+00   2.8976694e-01   3.0002035e-02  -2.6873744e-01
   4.8720000e+00   2.9005005e-01   2.8502114e-02  -2.6741993e-01
   4.8780000e+00   2.9029839e-01   2.7007326e-02  -2.6607781e-01
   4.8840000e+00   2.9051212e-01   2.5517817e-02  -2.6471138e-01
   4.8900000e+00   2.9069139e-01   2.4033733e-02  -2.6332094e-01
   4.8960000e+00   2.9083638e-01   2.2555219e-02  -2.6190678e-01
   4.9020000e+00   2.9094725e-01   2.1082417e-02  -2.6046921e-01
   4.9080000e+00   2.9102418e-01   1.9615469e-02  -2.5900854e-01
   4.9140000e+00   2.9106732e-01   1.8154515e-02  -2.5752505e-01
   4.9200000e+00   2.9107687e-01   1.6699692e-02  -2.5601907e-01
   4.9260000e+00   2.9105301e-01   1.5251137e-02  -2.5449090e-01
   4.9320000e+00   2.9099590e-01   1.3808985e-02  -2.5294084e-01
   4.9380000e+00   2.9090575e-01   1.2373369e-02  -2.5136921e-01
   4.9440000e+00   2.9078274e-01   1.0944422e-02  -2.4977631e-01
   4.9500000e+00   2.9062705e-01   9.5222734e-03  -2.4816245e-01
   4.9560000e+00   2.9043890e-01   8.1070525e-03  -2.4652794e-01
   4.9620000e+00   2.9021846e-01   6.6988864e-03  -2.4487310e-01
   4.9680000e+00   2.8996595e-01   5.2979009e-03  -2.4319823e-01
   4.9740000e+00   2.8968156e-01   3.9042204e-03  -2.4150366e-01
   4.9800000e+00   2.8936551e-01   2.5179676e-03  -2.3978968e-01
   4.9860000e+00   2.8901799e-01   1.1392637e-03  -2.3805662e-01
   4.9920000e+00   2.8863922e-01  -2.3177135e-04  -2.3630479e-01
   4.9980000e+00   2.8822942e-01  -1.5950194e-03  -2.3453450e-01
   5.0040000e+00   2.8778879e-01  -2.9503636e-03  -2.3274606e-01
   5.0100000e+00   2.8731757e-01  -4.2976888e-03  -2.3093979e-01
   5.0160000e+00   2.8681596e-01  -5.6368811e-03  -2.2911601e-01
   5.0220000e+00   2.8628419e-01  -6.9678284e-03  -2.2727502e-01
   5.0280000e+00   2.8572250e-01  -8.2904198e-03  -2.2541715e-01
   5.0340000e+00   2.8513110e-01  -9.6045464e-03  -2.2354270e-01
   5.0400000e+00   2.8451022e-01  -1.0910100e-02  -2.2165199e-01
   5.0460000e+00   2.8386011e-01  -1.2206976e-02  -2.1974534e-01
   5.0520000e+00   2.8318099e-01  -1.3495068e-02  -2.1782306e-01
   5.0580000e+00   2.8247310e-01  -1.4774274e-02  -2.1588547e-01
   5.0640000e+00   2.8173668e-01  -1.6044492e-02  -2.1393287e-01
   5.0700000e+00   2.8097197e-01  -1.7305624e-02  -2.1196559e-01
   5.0760000e+00   2.8017922e-01  -1.8557570e-02  -2.0998394e-01
   5.0820000e+00   2.7935866e-01  -1.9800235e-02  -2.0798824e-01
   5.0880000e+00   2.7851055e-01  -2.1033523e-02  -2.0597879e-01
   5.0940000e+00   2.7763514e-01  -2.2257342e-02  -2.0395592e-01
   5.1000000e+00   2.7673267e-01  -2.3471600e-02  -2.0191994e-01
   5.1060000e+00   2.7580340e-01  -2.4676207e-02  -1.9987116e-01
   5.1120000e+00   2.7484758e-01  -2.5871075e-02  -1.9780991e-01
   5.1180000e+00   2.7386546e-01  -2.7056117e-02  -1.9573648e-01
   5.1240000e+00   2.7285732e-01  -2.8231250e-02  -1.9365121e-01
   5.1300000e+00   2.7182339e-01  -2.9396389e-02  -1.9155439e-01
   5.1360000e+00   2.7076395e-01  -3.0551454e-02  -1.8944635e-01
   5.1420000e+00   2.6967926e-01  -3.1696365e-02  -1.8732740e-01
   5.1480000e+00   2.6856958e-01  -3.2831044e-02  -1.8519785e-01
   5.1540000e+00   2.6743518e-01  -3.3955414e-02  -1.8305802e-01
   5.1600000e+00   2.6627632e-01  -3.5069401e-02  -1.8090821e-01
   5.1660000e+00   2.6509327e-01  -3.6172933e-02  -1.7874874e-01
   5.1720000e+00   2.6388630e-01  -3.7265937e-02  -1.7657993e-01
   5.1780000e+00   2.6265569e-01  -3.8348344e-02  -1.7440207e-01
   5.1840000e+00   2.6140170e-01  -3.9420086e-02  -1.7221548e-01
   5.1900000e+00   2.6012460e-01  -4.0481097e-02  -1.7002047e-01
   5.1960000e+00   2.5882469e-01  -4.1531312e-02  -1.6781735e-01
   5.2020000e+00   2.5750222e-01  -4.2570668e-02  -1.6560643e-01
   5.2080000e+00   2.5615747e-01  -4.3599104e-02  -1.6338800e-01
   5.2140000e+00   2.5479074e-01  -4.4616560e-02  -1.6116239e-01
   5.2200000e+00   2.5340229e-01  -4.5622977e-02  -1.5892988e-01
   5.2260000e+00   2.5199240e-01  -4.6618299e-02  -1.5669080e-01
   5.2320000e+00   2.5056136e-01  -4.7602470e-02  -1.5444543e-01
   5.2380000e+00   2.4910945e-01  -4.8575439e-02  -1.5219408e-01
   5.2440000e+00   2.4763695e-01  -4.9537151e-02  -1.4993706e-01
   5.2500000e+00   2.4614415e-01  -5.0487558e-02  -1.4767465e-01
   5.2560000e+00   2.4463134e-01  -5.1426610e-02  -1.4540717e-01
   5.2620000e+00   2.4309879e-01  -5.2354260e-02  -1.4313490e-01
   5.2680000e+00   2.4154680e-01  -5.3270464e-02  -1.4085815e-01
   5.2740000e+00   2.3997565e-01  -5.4175175e-02  -1.3857720e-01
   5.2800000e+00   2.3838564e-01  -5.5068353e-02  -1.3629236e-01
   5.2860000e+00   2.3677704e-01  -5.5949957e-02  -1.3400391e-01
   5.2920000e+00   2.3515016e-01  -5.6819946e-02  -1.3171214e-01
   5.2980000e+00   2.3350527e-01  -5.7678284e-02  -1.2941735e-01
   5.3040000e+00   2.3184268e-01  -5.8524934e-02  -1.2711983e-01
   5.3100000e+00   2.3016267e-01  -5.9359862e-02  -1.2481985e-01
   5.3160000e+00   2.2846553e-01  -6.0183035e-02  -1.2251772e-01
   5.3220000e+00   2.2675155e-01  -6.0994420e-02  -1.2021370e-01
   5.3280000e+00   2.2502104e-01  -6.1793990e-02  -1.1790810e-01
   5.3340000e+00   2.2327428e-01  -6.2581714e-02  -1.1560118e-01
   5.3400000e+00   2.2151155e-01  -6.3357567e-02  -1.1329323e-01
   5.3460000e+00   2.1973317e-01  -6.4121523e-02  -1.1098453e-01
   5.3520000e+00   2.1793942e-01  -6.4873559e-02  -1.0867536e-01
   5.3580000e+00   2.1613058e-01  -6.5613653e-02  -1.0636599e-01
   5.3640000e+00   2.1430697e-01  -6.6341784e-02  -1.0405670e-01
   5.3700000e+00   2.1246887e-01  -6.7057934e-02  -1.0174777e-01
   5.3760000e+00   2.1061657e-01  -6.7762084e-02  -9.9439454e-02
   5.3820000e+00   2.0875037e-01  -6.8454220e-02  -9.7132037e-02
   5.3880000e+00   2.0687057e-01  -6.9134328e-02  -9.4825784e-02
   5.3940000e+00   2.0497745e-01  -6.9802393e-02  -9.2520964e-02
   5.4000000e+00   2.0307131e-01  -7.0458405e-02  -9.0217841e-02
   5.4060000e+00   2.0115245e-01  -7.1102355e-02  -8.7916681e-02
   5.4120000e+00   1.9922116e-01  -7.1734233e-02  -8.5617744e-02
   5.4180000e+00   1.9727773e-01  -7.2354034e-02  -8.3321293e-02
   5.4240000e+00   1.9532245e-01  -7.2961752e-02  -8.1027586e-02
   5.4300000e+00   1.9335563e-01  -7.3557382e-02  -7.8736880e-02
   5.4360000e+00   1.9137754e-01  -7.4140923e-02  -7.6449431e-02
   5.4420000e+00   1.8938850e-01  -7.4712374e-02  -7.4165492e-02
   5.4480000e+00   1.8738878e-01  -7.5271735e-02  -7.1885316e-02
   5.4540000e+00   1.8537868e-01  -7.5819007e-02  -6.9609150e-02
   5.4600000e+00   1.8335849e-01  -7.6354195e-02  -6.7337245e-02
   5.4660000e+00   1.8132850e-01  -7.6877302e-02  -6.5069844e-02
   5.4720000e+00   1.7928901e-01  -7.7388336e-02  -6.2807194e-02
   5.4780000e+00   1.7724030e-01  -7.7887302e-02  -6.0549534e-02
   5.4840000e+00   1.7518266e-01  -7.8374210e-02  -5.8297106e-02
   5.4900000e+00   1.7311639e-01  -7.8849070e-02  -5.6050148e-02
   5.4960000e+00   1.7104177e-01  -7.9311894e-02  -5.3808894e-02
   5.5020000e+00   1.6895910e-01  -7.9762694e-02  -5.1573581e-02
   5.5080000e+00   1.6686865e-01  -8.0201484e-02  -4.9344438e-02
   5.5140000e+00   1.6477071e-01  -8.0628280e-02  -4.7121696e-02
   5.5200000e+00   1.6266558e-01  -8.1043099e-02  -4.4905584e-02
   5.5260000e+00   1.6055353e-01  -8.1445959e-02  -4.2696325e-02
   5.5320000e+00   1.5843486e-01  -8.1836878e-02  -4.0494145e-02
   5.5380000e+00   1.5630984e-01  -8.2215879e-02  -3.8299265e-02
   5.5440000e+00   1.5417876e-01  -8.2582982e-02  -3.6111904e-02
   5.5500000e+00   1.5204191e-01  -8.2938211e-02  -3.3932279e-02
   5.5560000e+00   1.4989955e-01  -8.3281591e-02  -3.1760606e-02
   5.5620000e+00   1.4775198e-01  -8.3613147e-02  -2.9597098e-02
   5.5680000e+00   1.4559947e-01  -8.3932906e-02  -2.7441965e-02
   5.5740000e+00   1.4344231e-01  -8.4240896e-02  -2.5295417e-02
   5.5800000e+00   1.4128076e-01  -8.4537148e-02  -2.3157660e-02
   5.5860000e+00   1.3911511e-01  -8.4821692e-02  -2.1028899e-02
   5.5920000e+00   1.3694563e-01  -8.5094560e-02  -1.8909336e-02
   5.5980000e+00   1.3477260e-01  -8.5355784e-02  -1.6799171e-02
   5.6040000e+00   1.3259628e-01  -8.5605400e-02  -1.4698602e-02
   5.6100000e+00   1.3041696e-01  -8.5843443e-02  -1.2607825e-02
   5.6160000e+00   1.2823490e-01  -8.6069950e-02  -1.0527033e-02
   5.6220000e+00   1.2605037e-01  -8.6284958e-02  -8.4564180e-03
   5.6280000e+00   1.2386364e-01  -8.6488507e-02  -6.3961685e-03
   5.6340000e+00   1.2167499e-01  -8.6680637e-02  -4.3464714e-03
   5.6400000e+00   1.1948467e-01  -8.6861389e-02  -2.3075112e-03
   5.6460000e+00   1.1729294e-01  -8.7030806e-02  -2.7946994e-04
   5.6520000e+00   1.1510009e-01  -8.7188932e-02   1.7374724e-03
   5.6580000e+00   1.1290636e-01  -8.7335810e-02   3.7431382e-03
   5.6640000e+00   1.1071201e-01  -8.7471488e-02   5.7373523e-03
   5.6700000e+00   1.0851732e-01  -8.7596011e-02   7.7199418e-03
   5.6760000e+00   1.0632253e-01  -8.7709427e-02   9.6907362e-03
   5.6820000e+00   1.0412790e-01  -8.7811786e-02   1.1649567e-02
   5.6880000e+00   1.0193369e-01  -8.7903137e-02   1.3596269e-02
   5.6940000e+00   9.9740153e-02  -8.7983531e-02   1.5530679e-02
   5.7000000e+00   9.7547540e-02  -8.8053021e-02   1.7452635e-02
   5.7060000e+00   9.5356103e-02  -8.8111658e-02   1.9361978e-02
   5.7120000e+00   9.3166091e-02  -8.8159498e-02   2.1258554e-02
   5.7180000e+00   9.0977753e-02  -8.8196595e-02   2.3142207e-02
   5.7240000e+00   8.8791335e-02  -8.8223005e-02   2.5012787e-02
   5.7300000e+00   8.6607082e-02  -8.8238784e-02   2.6870144e-02
   5.7360000e+00   8.4425236e-02  -8.8243990e-02   2.8714132e-02
   5.7420000e+00   8.2246041e-02  -8.8238683e-02   3.0544606e-02
   5.7480000e+00   8.0069735e-02  -8.8222920e-02   3.2361425e-02
   5.7540000e+00   7.7896557e-02  -8.8196764e-02   3.4164451e-02
   5.7600000e+00   7.5726745e-02  -8.8160275e-02   3.5953544e-02
   5.7660000e+00   7.3560532e-02  -8.8113515e-02   3.7728572e-02
   5.7720000e+00   7.1398152e-02  -8.8056547e-02   3.9489403e-02
   5.7780000e+00   6.9239837e-02  -8.7989436e-02   4.1235905e-02
   5.7840000e+00   6.7085816e-02  -8.7912246e-02   4.2967953e-02
   5.7900000e+00   6.4936317e-02  -8.7825042e-02   4.4685422e-02
   5.7960000e+00   6.2791567e-02  -8.7727892e-02   4.6388189e-02
   5.8020000e+00   6.0651790e-02  -8.7620861e-02   4.8076134e-02
   5.8080000e+00   5.8517208e-02  -8.7504019e-02   4.9749139e-02
   5.8140000e+00   5.6388043e-02  -8.7377433e-02   5.1407090e-02
   5.8200000e+00   5.4264513e-02  -8.7241174e-02   5.3049874e-02
   5.8260000e+00   5.2146834e-02  -8.7095311e-02   5.4677380e-02
   5.8320000e+00   5.0035223e-02  -8.6939917e-02   5.6289500e-02
   5.8380000e+00   4.7929892e-02  -8.6775061e-02   5.7886129e-02
   5.8440000e+00   4.5831052e-02  -8.6600818e-02   5.9467164e-02
   5.8500000e+00   4.3738914e-02  -8.6417260e-02   6.1032504e-02
   5.8560000e+00   4.1653683e-02  -8.6224460e-02   6.2582051e-02
   5.8620000e+00   3.9575567e-02  -8.6022495e-02   6.4115708e-02
   5.8680000e+00   3.7504767e-02  -8.5811438e-02   6.5633383e-02
   5.8740000e+00   3.5441486e-02  -8.5591366e-02   6.7134984e-02
   5.8800000e+00   3.3385923e-02  -8.5362356e-02   6.8620422e-02
   5.8860000e+00   3.1338276e-02  -8.5124484e-02   7.0089612e-02
   5.8920000e+00   2.9298739e-02  -8.4877829e-02   7.1542469e-02
   5.8980000e+00   2.7267507e-02  -8.4622468e-02   7.2978912e-02
   5.9040000e+00   2.5244771e-02  -8.4358481e-02   7.4398862e-02
   5.9100000e+00   2.3230719e-02  -8.4085947e-02   7.5802242e-02
   5.9160000e+00   2.1225540e-02  -8.3804947e-02   7.7188977e-02
   5.9220000e+00   1.9229419e-02  -8.3515561e-02   7.8558997e-02
   5.9280000e+00   1.7242538e-02  -8.3217870e-02   7.9912231e-02
   5.9340000e+00   1.5265078e-02  -8.2911957e-02   8.1248612e-02
   5.9400000e+00   1.3297220e-02  -8.2597902e-02   8.2568076e-02
   5.9460000e+00   1.1339138e-02  -8.2275790e-02   8.3870560e-02
   5.9520000e+00   9.3910081e-03  -8.1945704e-02   8.5156004e-02
   5.9580000e+00   7.4530027e-03  -8.1607726e-02   8.6424351e-02
   5.9640000e+00   5.5252920e-03  -8.1261942e-02   8.7675545e-02
   5.9700000e+00   3.6080444e-03  -8.0908436e-02   8.8909534e-02
   5.9760000e+00   1.7014259e-03  -8.0547292e-02   9.0126266e-02
   5.9820000e+00  -1.9439976e-04  -8.0178597e-02   9.1325694e-02
   5.9880000e+00  -2.0792707e-03  -7.9802436e-02   9.2507771e-02
   5.9940000e+00  -3.9530274e-03  -7.9418896e-02   9.3672454e-02
   6.0000000e+00  -5.8155126e-03  -7.9028064e-02   9.4819702e-02
   6.0060000e+00  -7.6665711e-03  -7.8630025e-02   9.5949475e-02
   6.0120000e+00  -9.5060499e-03  -7.8224868e-02   9.7061738e-02
   6.0180000e+00  -1.1333798e-02  -7.7812681e-02   9.8156455e-02
   6.0240000e+00  -1.3149668e-02  -7.7393552e-02   9.9233594e-02
   6.0300000e+00  -1.4953512e-02  -7.6967568e-02   1.0029313e-01
   6.0360000e+00  -1.6745187e-02  -7.6534820e-02   1.0133502e-01
   6.0420000e+00  -1.8524551e-02  -7.6095395e-02   1.0235926e-01
   6.0480000e+00  -2.0291464e-02  -7.5649383e-02   1.0336581e-01
   6.0540000e+00  -2.2045789e-02  -7.5196874e-02   1.0435465e-01
   6.0600000e+00  -2.3787391e-02  -7.4737958e-02   1.0532578e-01
   6.0660000e+00  -2.5516137e-02  -7.4272725e-02   1.0627916e-01
   6.0720000e+00  -2.7231896e-02  -7.3801265e-02   1.0721479e-01
   6.0780000e+00  -2.8934540e-02  -7.3323669e-02   1.0813265e-01
   6.0840000e+00  -3.0623942e-02  -7.2840028e-02   1.0903273e-01
   6.0900000e+00  -3.2299980e-02  -7.2350433e-02   1.0991503e-01
   6.0960000e+00  -3.3962531e-02  -7.1854975e-02   1.1077953e-01
   6.1020000e+00  -3.5611475e-02  -7.1353745e-02   1.1162624e-01
   6.1080000e+00  -3.7246697e-02  -7.0846836e-02   1.1245516e-01
   6.1140000e+00  -3.8868081e-02  -7.0334338e-02   1.1326628e-01
   6.1200000e+00  -4.0475514e-02  -6.9816344e-02   1.1405961e-01
   6.1260000e+00  -4.2068886e-02  -6.9292947e-02   1.1483515e-01
   6.1320000e+00  -4.3648090e-02  -6.8764237e-02   1.1559291e-01
   6.1380000e+00  -4.5213019e-02  -6.8230308e-02   1.1633289e-01
   6.1440000e+00  -4.6763570e-02  -6.7691252e-02   1.1705511e-01
   6.1500000e+00  -4.8299641e-02  -6.7147161e-02   1.1775959e-01
   6.1560000e+00  -4.9821134e-02  -6.6598128e-02   1.1844633e-01
   6.1620000e+00  -5.1327952e-02  -6.6044246e-02   1.1911536e-01
   6.1680000e+00  -5.2820001e-02  -6.5485607e-02   1.1976669e-01
   6.1740000e+00  -5.4297187e-02  -6.4922303e-02   1.2040034e-01
   6.1800000e+00  -5.5759423e-02  -6.4354429e-02   1.2101634e-01
   6.1860000e+00  -5.7206619e-02  -6.3782076e-02   1.2161471e-01
   6.1920000e+00  -5.8638690e-02  -6.3205338e-02   1.2219548e-01
   6.1980000e+00  -6.0055553e-02  -6.2624307e-02   1.2275867e-01
   6.2040000e+00  -6.1457127e-02  -6.2039075e-02   1.2330433e-01
   6.2100000e+00  -6.2843334e-02  -6.1449737e-02   1.2383248e-01
   6.2160000e+00  -6.4214097e-02  -6.0856383e-02   1.2434315e-01
   6.2220000e+00  -6.5569341e-02  -6.0259108e-02   1.2483638e-01
   6.2280000e+00  -6.6908996e-02  -5.9658004e-02   1.2531222e-01
   6.2340000e+00  -6.8232990e-02  -5.9053163e-02   1.2577069e-01
   6.2400000e+00  -6.9541258e-02  -5.8444677e-02   1.2621185e-01
   6.2460000e+00  -7.0833732e-02  -5.7832640e-02   1.2663574e-01
   6.2520000e+00  -7.2110351e-02  -5.7217143e-02   1.2704240e-01
   6.2580000e+00  -7.3371054e-02  -5.6598279e-02   1.2743187e-01
   6.2640000e+00  -7.4615781e-02  -5.5976139e-02   1.2780422e-01
   6.2700000e+00  -7.5844476e-02  -5.5350816e-02   1.2815949e-01
   6.2760000e+00  -7.7057086e-02  -5.4722402e-02   1.2849772e-01
   6.2820000e+00  -7.8253558e-02  -5.4090987e-02   1.2881899e-01
   6.2880000e+00  -7.9433842e-02  -5.3456664e-02   1.2912334e-01
   6.2940000e+00  -8.0597891e-02  -5.2819525e-02   1.2941083e-01
   6.3000000e+00  -8.1745659e-02  -5.2179659e-02   1.2968152e-01
   6.3060000e+00  -8.2877103e-02  -5.1537158e-02   1.2993547e-01
   6.3120000e+00  -8.3992182e-02  -5.0892113e-02   1.3017275e-01
   6.3180000e+00  -8.5090856e-02  -5.0244614e-02   1.3039341e-01
   6.3240000e+00  -8.6173089e-02  -4.9594753e-02   1.3059753e-01
   6.3300000e+00  -8.7238847e-02  -4.8942618e-02   1.3078517e-01
   6.3360000e+00  -8.8288096e-02  -4.8288300e-02   1.3095640e-01
   6.3420000e+00  -8.9320806e-02  -4.7631888e-02   1.3111129e-01
   6.3480000e+00  -9.0336948e-02  -4.6973473e-02   1.3124992e-01
   6.3540000e+00  -9.1336498e-02  -4.6313142e-02   1.3137236e-01
   6.3600000e+00  -9.2319429e-02  -4.5650986e-02   1.3147868e-01
   6.3660000e+00  -9.3285721e-02  -4.4987091e-02   1.3156895e-01
   6.3720000e+00  -9.4235354e-02  -4.4321548e-02   1.3164327e-01
   6.3780000e+00  -9.5168309e-02  -4.3654443e-02   1.3170171e-01
   6.3840000e+00  -9.6084570e-02  -4.2985865e-02   1.3174434e-01
   6.3900000e+00  -9.6984125e-02  -4.2315901e-02   1.3177125e-01
   6.3960000e+00  -9.7866960e-02  -4.1644638e-02   1.3178253e-01
   6.4020000e+00  -9.8733067e-02  -4.0972163e-02   1.3177826e-01
   6.4080000e+00  -9.9582437e-02  -4.0298561e-02   1.3175853e-01
   6.4140000e+00  -1.0041507e-01  -3.9623920e-02   1.3172342e-01
   6.4200000e+00  -1.0123095e-01  -3.8948325e-02   1.3167302e-01
   6.4260000e+00  -1.0203008e-01  -3.8271860e-02   1.3160744e-01
   6.4320000e+00  -1.0281247e-01  -3.7594612e-02   1.3152674e-01
   6.4380000e+00  -1.0357812e-01  -3.6916665e-02   1.3143104e-01
   6.4440000e+00  -1.0432702e-01  -3.6238102e-02   1.3132042e-01
   6.4500000e+00  -1.0505919e-01  -3.5559007e-02   1.3119499e-01
   6.4560000e+00  -1.0577463e-01  -3.4879465e-02   1.3105483e-01
   6.4620000e+00  -1.0647335e-01  -3.4199557e-02   1.3090005e-01
   6.4680000e+00  -1.0715538e-01  -3.3519367e-02   1.3073074e-01
   6.4740000e+00  -1.0782071e-01  -3.2838976e-02   1.3054700e-01
   6.4800000e+00  -1.0846936e-01  -3.2158466e-02   1.3034895e-01
   6.4860000e+00  -1.0910136e-01  -3.1477919e-02   1.3013667e-01
   6.4920000e+00  -1.0971672e-01  -3.0797415e-02   1.2991028e-01
   6.4980000e+00  -1.1031547e-01  -3.0117034e-02   1.2966987e-01
   6.5040000e+00  -1.1089762e-01  -2.9436856e-02   1.2941556e-01
   6.5100000e+00  -1.1146320e-01  -2.8756961e-02   1.2914745e-01
   6.5160000e+00  -1.1201224e-01  -2.8077428e-02   1.2886566e-01
   6.5220000e+00  -1.1254477e-01  -2.7398335e-02   1.2857028e-01
   6.5280000e+00  -1.1306081e-01  -2.6719759e-02   1.2826143e-01
   6.5340000e+00  -1.1356040e-01  -2.6041779e-02   1.2793922e-01
   6.5400000e+00  -1.1404358e-01  -2.5364471e-02   1.2760376e-01
   6.5460000e+00  -1.1451038e-01  -2.4687912e-02   1.2725517e-01
   6.5520000e+00  -1.1496083e-01  -2.4012178e-02   1.2689356e-01
   6.5580000e+00  -1.1539498e-01  -2.3337343e-02   1.2651904e-01
   6.5640000e+00  -1.1581286e-01  -2.2663484e-02   1.2613173e-01
   6.5700000e+00  -1.1621453e-01  -2.1990674e-02   1.2573175e-01
   6.5760000e+00  -1.1660001e-01  -2.1318986e-02   1.2531922e-01
   6.5820000e+00  -1.1696936e-01  -2.0648495e-02   1.2489424e-01
   6.5880000e+00  -1.1732263e-01  -1.9979273e-02   1.2445695e-01
   6.5940000e+00  -1.1765987e-01  -1.9311392e-02   1.2400746e-01
   6.6000000e+00  -1.1798112e-01  -1.8644924e-02   1.2354589e-01
   6.6060000e+00  -1.1828644e-01  -1.7979940e-02   1.2307236e-01
   6.6120000e+00  -1.1857588e-01  -1.7316509e-02   1.2258700e-01
   6.6180000e+00  -1.1884949e-01  -1.6654703e-02   1.2208993e-01
   6.6240000e+00  -1.1910735e-01  -1.5994590e-02   1.2158127e-01
   6.6300000e+00  -1.1934949e-01  -1.5336239e-02   1.2106114e-01
   6.6360000e+00  -1.1957599e-01  -1.4679718e-02   1.2052968e-01
   6.6420000e+00  -1.1978690e-01  -1.4025095e-02   1.1998700e-01
   6.6480000e+00  -1.1998229e-01  -1.3372436e-02   1.1943324e-01
   6.6540000e+00  -1.2016222e-01  -1.2721809e-02   1.1886852e-01
   6.6600000e+00  -1.2032676e-01  -1.2073277e-02   1.1829296e-01
   6.6660000e+00  -1.2047597e-01  -1.1426908e-02   1.1770670e-01
   6.6720000e+00  -1.2060993e-01  -1.0782764e-02   1.1710986e-01
   6.6780000e+00  -1.2072871e-01  -1.0140911e-02   1.1650258e-01
   6.6840000e+00  -1.2083237e-01  -9.5014102e-03   1.1588498e-01
   6.6900000e+00  -1.2092098e-01  -8.8643255e-03   1.1525719e-01
   6.6960000e+00  -1.2099464e-01  -8.2297184e-03   1.1461934e-01
   6.7020000e+00  -1.2105340e-01  -7.5976503e-03   1.1397157e-01
   6.7080000e+00  -1.2109735e-01  -6.9681818e-03   1.1331400e-01
   6.7140000e+00  -1.2112656e-01  -6.3413730e-03   1.1264678e-01
   6.7200000e+00  -1.2114111e-01  -5.7172831e-03   1.1197002e-01
   6.7260000e+00  -1.2114110e-01  -5.0959710e-03   1.1128386e-01
   6.7320000e+00  -1.2112659e-01  -4.4774946e-03   1.1058844e-01
   6.7380000e+00  -1.2109767e-01  -3.8619114e-03   1.0988389e-01
   6.7440000e+00  -1.2105443e-01  -3.2492781e-03   1.0917034e-01
   6.7500000e+00  -1.2099695e-01  -2.6396508e-03   1.0844792e-01
   6.7560000e+00  -1.2092532e-01  -2.0330848e-03   1.0771678e-01
   6.7620000e+00  -1.2083962e-01  -1.4296349e-03   1.0697705e-01
   6.7680000e+00  -1.2073995e-01  -8.2935519e-04   1.0622885e-01
   6.7740000e+00  -1.2062640e-01  -2.3229899e-04   1.0547234e-01
   6.7800000e+00  -1.2049906e-01   3.6148096e-04   1.0470763e-01
   6.7860000e+00  -1.2035802e-01   9.5193266e-04   1.0393487e-01
   6.7920000e+00  -1.2020338e-01   1.5390048e-03   1.0315419e-01
   6.7980000e+00  -1.2003523e-01   2.1226466e-03   1.0236573e-01
   6.8040000e+00  -1.1985367e-01   2.7028083e-03   1.0156963e-01
   6.8100000e+00  -1.1965878e-01   3.2794404e-03   1.0076602e-01
   6.8160000e+00  -1.1945069e-01   3.8524945e-03   9.9955037e-02
   6.8220000e+00  -1.1922947e-01   4.4219227e-03   9.9136818e-02
   6.8280000e+00  -1.1899524e-01   4.9876777e-03   9.8311501e-02
   6.8340000e+00  -1.1874809e-01   5.5497130e-03   9.7479221e-02
   6.8400000e+00  -1.1848812e-01   6.1079829e-03   9.6640115e-02
   6.8460000e+00  -1.1821544e-01   6.6624423e-03   9.5794321e-02
   6.8520000e+00  -1.1793015e-01   7.2130467e-03   9.4941976e-02
   6.8580000e+00  -1.1763237e-01   7.7597526e-03   9.4083216e-02
   6.8640000e+00  -1.1732218e-01   8.3025168e-03   9.3218178e-02
   6.8700000e+00  -1.1699970e-01   8.8412971e-03   9.2346998e-02
   6.8760000e+00  -1.1666504e-01   9.3760520e-03   9.1469815e-02
   6.8820000e+00  -1.1631831e-01   9.9067405e-03   9.0586764e-02
   6.8880000e+00  -1.1595961e-01   1.0433323e-02   8.9697982e-02
   6.8940000e+00  -1.1558905e-01   1.0955759e-02   8.8803607e-02
   6.9000000e+00  -1.1520675e-01   1.1474010e-02   8.7903774e-02
   6.9060000e+00  -1.1481281e-01   1.1988039e-02   8.6998619e-02
   6.9120000e+00  -1.1440735e-01   1.2497808e-02   8.6088280e-02
   6.9180000e+00  -1.1399049e-01   1.3003280e-02   8.5172892e-02
   6.9240000e+00  -1.1356233e-01   1.3504420e-02   8.4252591e-02
   6.9300000e+00  -1.1312299e-01   1.4001192e-02   8.3327514e-02
   6.9360000e+00  -1.1267258e-01   1.4493561e-02   8.2397795e-02
   6.9420000e+00  -1.1221123e-01   1.4981495e-02   8.1463570e-02
   6.9480000e+00  -1.1173904e-01   1.5464961e-02   8.0524974e-02
   6.9540000e+00  -1.1125613e-01   1.5943924e-02   7.9582143e-02
   6.9600000e+00  -1.1076263e-01   1.6418355e-02   7.8635211e-02
   6.9660000e+00  -1.1025864e-01   1.6888223e-02   7.7684312e-02
   6.9720000e+00  -1.0974430e-01   1.7353496e-02   7.6729581e-02
   6.9780000e+00  -1.0921971e-01   1.7814146e-02   7.5771151e-02
   6.9840000e+00  -1.0868500e-01   1.8270143e-02   7.4809156e-02
   6.9900000e+00  -1.0814028e-01   1.8721461e-02   7.3843729e-02
   6.9960000e+00  -1.0758569e-01   1.9168070e-02   7.2875003e-02
   7.0020000e+00  -1.0702133e-01   1.9609946e-02   7.1903111e-02
   7.0080000e+00  -1.0644734e-01   2.0047062e-02   7.0928185e-02
   7.0140000e+00  -1.0586383e-01   2.0479392e-02   6.9950357e-02
   7.0200000e+00  -1.0527093e-01   2.0906912e-02   6.8969758e-02
   7.0260000e+00  -1.0466876e-01   2.1329598e-02   6.7986519e-02
   7.0320000e+00  -1.0405744e-01   2.1747428e-02   6.7000771e-02
   7.0380000e+00  -1.0343710e-01   2.2160378e-02   6.6012643e-02
   7.0440000e+00  -1.0280786e-01   2.2568428e-02   6.5022267e-02
   7.0500000e+00  -1.0216985e-01   2.2971555e-02   6.4029770e-02
   7.0560000e+00  -1.0152319e-01   2.3369741e-02   6.3035282e-02
   7.0620000e+00  -1.0086800e-01   2.3762964e-02   6.2038931e-02
   7.0680000e+00  -1.0020442e-01   2.4151207e-02   6.1040845e-02
   7.0740000e+00  -9.9532569e-02   2.4534451e-02   6.0041151e-02
   7.0800000e+00  -9.8852571e-02   2.4912678e-02   5.9039976e-02
   7.0860000e+00  -9.8164554e-02   2.5285873e-02   5.8037447e-02
   7.0920000e+00  -9.7468644e-02   2.5654017e-02   5.7033688e-02
   7.0980000e+00  -9.6764970e-02   2.6017097e-02   5.6028826e-02
   7.1040000e+00  -9.6053658e-02   2.6375097e-02   5.5022985e-02
   7.1100000e+00  -9.5334834e-02   2.6728003e-02   5.4016288e-02
   7.1160000e+00  -9.4608627e-02   2.7075803e-02   5.3008860e-02
   7.1220000e+00  -9.3875165e-02   2.7418482e-02   5.2000823e-02
   7.1280000e+00  -9.3134575e-02   2.7756029e-02   5.0992299e-02
   7.1340000e+00  -9.2386984e-02   2.8088433e-02   4.9983410e-02
   7.1400000e+00  -9.1632522e-02   2.8415683e-02   4.8974278e-02
   7.1460000e+00  -9.0871316e-02   2.8737769e-02   4.7965022e-02
   7.1520000e+00  -9.0103494e-02   2.9054682e-02   4.6955761e-02
   7.1580000e+00  -8.9329185e-02   2.9366412e-02   4.5946616e-02
   7.1640000e+00  -8.8548517e-02   2.9672952e-02   4.4937705e-02
   7.1700000e+00  -8.7761617e-02   2.9974295e-02   4.3929144e-02
   7.1760000e+00  -8.6968616e-02   3.0270433e-02   4.2921051e-02
   7.1820000e+00  -8.6169640e-02   3.0561361e-02   4.1913543e-02
   7.1880000e+00  -8.5364819e-02   3.0847073e-02   4.0906735e-02
   7.1940000e+00  -8.4554280e-02   3.1127565e-02   3.9900741e-02
   7.2000000e+00  -8.3738152e-02   3.1402831e-02   3.8895676e-02
   7.2060000e+00  -8.2916563e-02   3.1672870e-02   3.7891653e-02
   7.2120000e+00  -8.2089642e-02   3.1937678e-02   3.6888785e-02
   7.2180000e+00  -8.1257515e-02   3.2197252e-02   3.5887183e-02
   7.2240000e+00  -8.0420312e-02   3.2451591e-02   3.4886959e-02
   7.2300000e+00  -7.9578160e-02   3.2700694e-02   3.3888223e-02
   7.2360000e+00  -7.8731187e-02   3.2944562e-02   3.2891084e-02
   7.2420000e+00  -7.7879520e-02   3.3183193e-02   3.1895651e-02
   7.2480000e+00  -7.7023287e-02   3.3416589e-02   3.0902032e-02
   7.2540000e+00  -7.6162614e-02   3.3644752e-02   2.9910334e-02
   7.2600000e+00  -7.5297630e-02   3.3867683e-02   2.8920663e-02
   7.2660000e+00  -7.4428460e-02   3.4085386e-02   2.7933125e-02
   7.2720000e+00  -7.3555232e-02   3.4297863e-02   2.6947824e-02
   7.2780000e+00  -7.2678072e-02   3.4505119e-02   2.5964863e-02
   7.2840000e+00  -7.1797105e-02   3.4707158e-02   2.4984347e-02
   7.2900000e+00  -7.0912458e-02   3.4903985e-02   2.4006377e-02
   7.2960000e+00  -7.0024257e-02   3.5095606e-02   2.3031053e-02
   7.3020000e+00  -6.9132627e-02   3.5282028e-02   2.2058477e-02
   7.3080000e+00  -6.8237692e-02   3.5463256e-02   2.1088747e-02
   7.3140000e+00  -6.7339578e-02   3.5639299e-02   2.0121963e-02
   7.3200000e+00  -6.6438409e-02   3.5810165e-02   1.9158221e-02
   7.3260000e+00  -6.5534309e-02   3.5975862e-02   1.8197619e-02
   7.3320000e+00  -6.4627402e-02   3.6136399e-02   1.7240252e-02
   7.3380000e+00  -6.3717811e-02   3.6291786e-02   1.6286215e-02
   7.3440000e+00  -6.2805659e-02   3.6442033e-02   1.5335602e-02
   7.3500000e+00  -6.1891068e-02   3.6587151e-02   1.4388506e-02
   7.3560000e+00  -6.0974162e-02   3.6727152e-02   1.3445020e-02
   7.3620000e+00  -6.0055061e-02   3.6862047e-02   1.2505234e-02
   7.3680000e+00  -5.9133887e-02   3.6991848e-02   1.1569238e-02
   7.3740000e+00  -5.8210762e-02   3.7116570e-02   1.0637123e-02
   7.3800000e+00  -5.7285805e-02   3.7236224e-02   9.7089753e-03
   7.3860000e+00  -5.6359136e-02   3.7350826e-02   8.7848833e-03
   7.3920000e+00  -5.5430875e-02   3.7460389e-02   7.8649333e-03
   7.3980000e+00  -5.4501142e-02   3.7564930e-02   6.9492107e-03
   7.4040000e+00  -5.3570054e-02   3.7664463e-02   6.0377998e-03
   7.4100000e+00  -5.2637730e-02   3.7759004e-02   5.1307843e-03
   7.4160000e+00  -5.1704288e-02   3.7848570e-02   4.2282464e-03
   7.4220000e+00  -5.0769844e-02   3.7933178e-02   3.3302678e-03
   7.4280000e+00  -4.9834515e-02   3.8012846e-02   2.4369290e-03
   7.4340000e+00  -4.8898416e-02   3.8087592e-02   1.5483094e-03
   7.4400000e+00  -4.7961664e-02   3.8157433e-02   6.6448765e-04
   7.4460000e+00  -4.7024374e-02   3.8222390e-02  -2.1445885e-04
   7.4520000e+00  -4.6086658e-02   3.8282482e-02  -1.0884536e-03
   7.4580000e+00  -4.5148632e-02   3.8337728e-02  -1.9574210e-03
   7.4640000e+00  -4.4210408e-02   3.8388150e-02  -2.8212867e-03
   7.4700000e+00  -4.3272098e-02   3.8433767e-02  -3.6799772e-03
   7.4760000e+00  -4.2333815e-02   3.8474601e-02  -4.5334200e-03
   7.4820000e+00  -4.1395669e-02   3.8510674e-02  -5.3815437e-03
   7.4880000e+00  -4.0457771e-02   3.8542009e-02  -6.2242780e-03
   7.4940000e+00  -3.9520232e-02   3.8568627e-02  -7.0615534e-03
   7.5000000e+00  -3.8583160e-02   3.8590552e-02  -7.8933017e-03
   7.5060000e+00  -3.7646663e-02   3.8607807e-02  -8.7194554e-03
   7.5120000e+00  -3.6710851e-02   3.8620417e-02  -9.5399485e-03
   7.5180000e+00  -3.5775830e-02   3.8628405e-02  -1.0354716e-02
   7.5240000e+00  -3.4841706e-02   3.8631796e-02  -1.1163693e-02
   7.5300000e+00  -3.3908586e-02   3.8630616e-02  -1.1966816e-02
   7.5360000e+00  -3.2976575e-02   3.8624890e-02  -1.2764024e-02
   7.5420000e+00  -3.2045776e-02   3.8614644e-02  -1.3555256e-02
   7.5480000e+00  -3.1116294e-02   3.8599904e-02  -1.4340451e-02
   7.5540000e+00  -3.0188232e-02   3.8580697e-02  -1.5119551e-02
   7.5600000e+00  -2.9261692e-02   3.8557050e-02  -1.5892497e-02
   7.5660000e+00  -2.8336774e-02   3.8528991e-02  -1.6659234e-02
   7.5720000e+00  -2.7413581e-02   3.8496547e-02  -1.7419704e-02
   7.5780000e+00  -2.6492212e-02   3.8459746e-02  -1.8173853e-02
   7.5840000e+00  -2.5572766e-02   3.8418618e-02  -1.8921627e-02
   7.5900000e+00  -2.4655341e-02   3.8373190e-02  -1.9662975e-02
   7.5960000e+00  -2.3740035e-02   3.8323494e-02  -2.0397843e-02
   7.6020000e+00  -2.2826944e-02   3.8269556e-02  -2.1126182e-02
   7.6080000e+00  -2.1916166e-02   3.8211409e-02  -2.1847942e-02
   7.6140000e+00  -2.1007794e-02   3.8149082e-02  -2.2563074e-02
   7.6200000e+00  -2.0101924e-02   3.8082606e-02  -2.3271532e-02
   7.6260000e+00  -1.9198648e-02   3.8012011e-02  -2.3973269e-02
   7.6320000e+00  -1.8298060e-02   3.7937329e-02  -2.4668239e-02
   7.6380000e+00  -1.7400251e-02   3.7858591e-02  -2.5356398e-02
   7.6440000e+00  -1.6505312e-02   3.7775829e-02  -2.6037703e-02
   7.6500000e+00  -1.5613334e-02   3.7689076e-02  -2.6712112e-02
   7.6560000e+00  -1.4724406e-02   3.7598364e-02  -2.7379584e-02
   7.6620000e+00  -1.3838616e-02   3.7503725e-02  -2.8040078e-02
   7.6680000e+00  -1.2956051e-02   3.7405192e-02  -2.8693557e-02
   7.6740000e+00  -1.2076800e-02   3.7302800e-02  -2.9339980e-02
   7.6800000e+00  -1.1200946e-02   3.7196580e-02  -2.9979313e-02
   7.6860000e+00  -1.0328576e-02   3.7086568e-02  -3.0611519e-02
   7.6920000e+00  -9.4597733e-03   3.6972797e-02  -3.1236562e-02
   7.6980000e+00  -8.5946212e-03   3.6855302e-02  -3.1854410e-02
   7.7040000e+00  -7.7332019e-03   3.6734116e-02  -3.2465029e-02
   7.7100000e+00  -6.8755967e-03   3.6609275e-02  -3.3068388e-02
   7.7160000e+00  -6.0218863e-03   3.6480815e-02  -3.3664456e-02
   7.7220000e+00  -5.1721501e-03   3.6348770e-02  -3.4253204e-02
   7.7280000e+00  -4.3264668e-03   3.6213175e-02  -3.4834602e-02
   7.7340000e+00  -3.4849142e-03   3.6074067e-02  -3.5408623e-02
   7.7400000e+00  -2.6475689e-03   3.5931481e-02  -3.5975241e-02
   7.7460000e+00  -1.8145069e-03   3.5785455e-02  -3.6534430e-02
   7.7520000e+00  -9.8580315e-04   3.5636023e-02  -3.7086165e-02
   7.7580000e+00  -1.6153164e-04   3.5483222e-02  -3.7630423e-02
   7.7640000e+00   6.5823456e-04   3.5327090e-02  -3.8167182e-02
   7.7700000e+00   1.4734233e-03   3.5167664e-02  -3.8696420e-02
   7.7760000e+00   2.2839634e-03   3.5004980e-02  -3.9218116e-02
   7.7820000e+00   3.0897847e-03   3.4839075e-02  -3.9732251e-02
   7.7880000e+00   3.8908179e-03   3.4669988e-02  -4.0238806e-02
   7.7940000e+00   4.6869945e-03   3.4497756e-02  -4.0737764e-02
   7.8000000e+00   5.4782473e-03   3.4322416e-02  -4.1229109e-02
   7.8060000e+00   6.2645098e-03   3.4144007e-02  -4.1712825e-02
   7.8120000e+00   7.0457166e-03   3.3962567e-02  -4.2188897e-02
   7.8180000e+00   7.8218032e-03   3.3778134e-02  -4.2657312e-02
   7.8240000e+00   8.5927061e-03   3.3590747e-02  -4.3118058e-02
   7.8300000e+00   9.3583627e-03   3.3400443e-02  -4.3571122e-02
   7.8360000e+00   1.0118711e-02   3.3207262e-02  -4.4016494e-02
   7.8420000e+00   1.0873692e-02   3.3011243e-02  -4.4454165e-02
   7.8480000e+00   1.1623244e-02   3.2812425e-02  -4.4884126e-02
   7.8540000e+00   1.2367309e-02   3.2610846e-02  -4.5306368e-02
   7.8600000e+00   1.3105830e-02   3.2406545e-02  -4.5720886e-02
   7.8660000e+00   1.3838749e-02   3.2199562e-02  -4.6127674e-02
   7.8720000e+00   1.4566012e-02   3.1989937e-02  -4.6526726e-02
   7.8780000e+00   1.5287563e-02   3.1777708e-02  -4.6918039e-02
   7.8840000e+00   1.6003349e-02   3.1562916e-02  -4.7301610e-02
   7.8900000e+00   1.6713316e-02   3.1345599e-02  -4.7677436e-02
   7.8960000e+00   1.7417413e-02   3.1125798e-02  -4.8045517e-02
   7.9020000e+00   1.8115590e-02   3.0903552e-02  -4.8405852e-02
   7.9080000e+00   1.8807796e-02   3.0678902e-02  -4.8758442e-02
   7.9140000e+00   1.9493982e-02   3.0451886e-02  -4.9103289e-02
   7.9200000e+00   2.0174101e-02   3.0222545e-02  -4.9440395e-02
   7.9260000e+00   2.0848106e-02   2.9990919e-02  -4.9769763e-02
   7.9320000e+00   2.1515951e-02   2.9757048e-02  -5.0091398e-02
   7.9380000e+00   2.2177590e-02   2.9520973e-02  -5.0405305e-02
   7.9440000e+00   2.2832981e-02   2.9282732e-02  -5.0711490e-02
   7.9500000e+00   2.3482080e-02   2.9042367e-02  -5.1009960e-02
   7.9560000e+00   2.4124845e-02   2.8799918e-02  -5.1300724e-02
   7.9620000e+00   2.4761235e-02   2.8555424e-02  -5.1583788e-02
   7.9680000e+00   2.5391210e-02   2.8308926e-02  -5.1859164e-02
   7.9740000e+00   2.6014732e-02   2.8060465e-02  -5.2126861e-02
   7.9800000e+00   2.6631761e-02   2.7810080e-02  -5.2386891e-02
   7.9860000e+00   2.7242262e-02   2.7557812e-02  -5.2639266e-02
   7.9920000e+00   2.7846198e-02   2.7303701e-02  -5.2883999e-02
   7.9980000e+00   2.8443534e-02   2.7047787e-02  -5.3121103e-02
   8.0040000e+00   2.9034236e-02   2.6790110e-02  -5.3350594e-02
   8.0100000e+00   2.9618270e-02   2.6530712e-02  -5.3572486e-02
   8.0160000e+00   3.0195605e-02   2.6269631e-02  -5.3786796e-02
   8.0220000e+00   3.0766210e-02   2.6006908e-02  -5.3993541e-02
   8.0280000e+00   3.1330054e-02   2.5742584e-02  -5.4192738e-02
   8.0340000e+00   3.1887107e-02   2.5476698e-02  -5.4384407e-02
   8.0400000e+00   3.2437343e-02   2.5209290e-02  -5.4568566e-02
   8.0460000e+00   3.2980733e-02   2.4940401e-02  -5.4745236e-02
   8.0520000e+00   3.3517251e-02   2.4670070e-02  -5.4914438e-02
   8.0580000e+00   3.4046871e-02   2.4398338e-02  -5.5076193e-02
   8.0640000e+00   3.4569570e-02   2.4125244e-02  -5.5230525e-02
   8.0700000e+00   3.5085323e-02   2.3850827e-02  -5.5377455e-02
   8.0760000e+00   3.5594109e-02   2.3575129e-02  -5.5517009e-02
   8.0820000e+00   3.6095905e-02   2.3298188e-02  -5.5649211e-02
   8.0880000e+00   3.6590691e-02   2.3020044e-02  -5.5774085e-02
   8.0940000e+00   3.7078448e-02   2.2740737e-02  -5.5891660e-02
   8.1000000e+00   3.7559156e-02   2.2460305e-02  -5.6001960e-02
   8.1060000e+00   3.8032798e-02   2.2178789e-02  -5.6105015e-02
   8.1120000e+00   3.8499357e-02   2.1896228e-02  -5.6200852e-02
   8.1180000e+00   3.8958817e-02   2.1612661e-02  -5.6289500e-02
   8.1240000e+00   3.9411163e-02   2.1328126e-02  -5.6370989e-02
   8.1300000e+00   3.9856380e-02   2.1042663e-02  -5.6445349e-02
   8.1360000e+00   4.0294457e-02   2.0756311e-02  -5.6512611e-02
   8.1420000e+00   4.0725380e-02   2.0469108e-02  -5.6572807e-02
   8.1480000e+00   4.1149138e-02   2.0181094e-02  -5.6625969e-02
   8.1540000e+00   4.1565721e-02   1.9892306e-02  -5.6672131e-02
   8.1600000e+00   4.1975119e-02   1.9602783e-02  -5.6711326e-02
   8.1660000e+00   4.2377324e-02   1.9312563e-02  -5.6743587e-02
   8.1720000e+00   4.2772328e-02   1.9021684e-02  -5.6768951e-02
   8.1780000e+00   4.3160124e-02   1.8730185e-02  -5.6787452e-02
   8.1840000e+00   4.3540706e-02   1.8438103e-02  -5.6799127e-02
   8.1900000e+00   4.3914069e-02   1.8145476e-02  -5.6804013e-02
   8.1960000e+00   4.4280210e-02   1.7852342e-02  -5.6802146e-02
   8.2020000e+00   4.4639124e-02   1.7558738e-02  -5.6793565e-02
   8.2080000e+00   4.4990810e-02   1.7264700e-02  -5.6778308e-02
   8.2140000e+00   4.5335266e-02   1.6970267e-02  -5.6756414e-02
   8.2200000e+00   4.5672490e-02   1.6675476e-02  -5.6727923e-02
   8.2260000e+00   4.6002484e-02   1.6380362e-02  -5.6692875e-02
   8.2320000e+00   4.6325249e-02   1.6084963e-02  -5.6651311e-02
   8.2380000e+00   4.6640786e-02   1.5789315e-02  -5.6603273e-02
   8.2440000e+00   4.6949098e-02   1.5493455e-02  -5.6548801e-02
   8.2500000e+00   4.7250189e-02   1.5197418e-02  -5.6487939e-02
   8.2560000e+00   4.7544063e-02   1.4901241e-02  -5.6420728e-02
   8.2620000e+00   4.7830725e-02   1.4604958e-02  -5.6347214e-02
   8.2680000e+00   4.8110182e-02   1.4308607e-02  -5.6267439e-02
   8.2740000e+00   4.8382440e-02   1.4012221e-02  -5.6181447e-02
   8.2800000e+00   4.8647506e-02   1.3715837e-02  -5.6089285e-02
   8.2860000e+00   4.8905391e-02   1.3419489e-02  -5.5990996e-02
   8.2920000e+00   4.9156102e-02   1.3123213e-02  -5.5886627e-02
   8.2980000e+00   4.9399650e-02   1.2827041e-02  -5.5776225e-02
   8.3040000e+00   4.9636047e-02   1.2531010e-02  -5.5659835e-02
   8.3100000e+00   4.9865302e-02   1.2235153e-02  -5.5537506e-02
   8.3160000e+00   5.0087430e-02   1.1939504e-02  -5.5409284e-02
   8.3220000e+00   5.0302443e-02   1.1644097e-02  -5.5275218e-02
   8.3280000e+00   5.0510355e-02   1.1348965e-02  -5.5135356e-02
   8.3340000e+00   5.0711181e-02   1.1054141e-02  -5.4989747e-02
   8.3400000e+00   5.0904937e-02   1.0759660e-02  -5.4838441e-02
   8.3460000e+00   5.1091639e-02   1.0465553e-02  -5.4681486e-02
   8.3520000e+00   5.1271303e-02   1.0171853e-02  -5.4518934e-02
   8.3580000e+00   5.1443948e-02   9.8785928e-03  -5.4350835e-02
   8.3640000e+00   5.1609592e-02   9.5858043e-03  -5.4177239e-02
   8.3700000e+00   5.1768255e-02   9.2935196e-03  -5.3998197e-02
   8.3760000e+00   5.1919956e-02   9.0017702e-03  -5.3813762e-02
   8.3820000e+00   5.2064716e-02   8.7105877e-03  -5.3623985e-02
   8.3880000e+00   5.2202556e-02   8.4200033e-03  -5.3428918e-02
   8.3940000e+00   5.2333498e-02   8.1300478e-03  -5.3228614e-02
   8.4000000e+00   5.2457565e-02   7.8407522e-03  -5.3023126e-02
   8.4060000e+00   5.2574781e-02   7.5521467e-03  -5.2812507e-02
   8.4120000e+00   5.2685170e-02   7.2642617e-03  -5.2596811e-02
   8.4180000e+00   5.2788756e-02   6.9771271e-03  -5.2376091e-02
   8.4240000e+00   5.2885564e-02   6.6907726e-03  -5.2150401e-02
   8.4300000e+00   5.2975622e-02   6.4052276e-03  -5.1919797e-02
   8.4360000e+00   5.3058956e-02   6.1205215e-03  -5.1684332e-02
   8.4420000e+00   5.3135592e-02   5.8366830e-03  -5.1444063e-02
   8.4480000e+00   5.3205560e-02   5.5537410e-03  -5.1199042e-02
   8.4540000e+00   5.3268888e-02   5.2717237e-03  -5.0949328e-02
   8.4600000e+00   5.3325605e-02   4.9906593e-03  -5.0694974e-02
   8.4660000e+00   5.3375741e-02   4.7105757e-03  -5.0436037e-02
   8.4720000e+00   5.3419326e-02   4.4315005e-03  -5.0172574e-02
   8.4780000e+00   5.3456393e-02   4.1534610e-03  -4.9904640e-02
   8.4840000e+00   5.3486972e-02   3.8764842e-03  -4.9632292e-02
   8.4900000e+00   5.3511096e-02   3.6005970e-03  -4.9355587e-02
   8.4960000e+00   5.3528798e-02   3.3258258e-03  -4.9074583e-02
   8.5020000e+00   5.3540111e-02   3.0521969e-03  -4.8789335e-02
   8.5080000e+00   5.3545069e-02   2.7797361e-03  -4.8499903e-02
   8.5140000e+00   5.3543708e-02   2.5084692e-03  -4.8206342e-02
   8.5200000e+00   5.3536062e-02   2.2384214e-03  -4.7908712e-02
   8.5260000e+00   5.3522166e-02   1.9696180e-03  -4.7607070e-02
   8.5320000e+00   5.3502058e-02   1.7020836e-03  -4.7301473e-02
   8.5380000e+00   5.3475774e-02   1.4358429e-03  -4.6991981e-02
   8.5440000e+00   5.3443351e-02   1.1709199e-03  -4.6678651e-02
   8.5500000e+00   5.3404827e-02   9.0733872e-04  -4.6361542e-02
   8.5560000e+00   5.3360241e-02   6.4512290e-04  -4.6040712e-02
   8.5620000e+00   5.3309631e-02   3.8429582e-04  -4.5716221e-02
   8.5680000e+00   5.3253037e-02   1.2488053e-04  -4.5388126e-02
   8.5740000e+00   5.3190499e-02  -1.3310023e-04  -4.5056488e-02
   8.5800000e+00   5.3122056e-02  -3.8962398e-04  -4.4721364e-02
   8.5860000e+00   5.3047750e-02  -6.4466857e-04  -4.4382814e-02
   8.5920000e+00   5.2967622e-02  -8.9821213e-04  -4.4040897e-02
   8.5980000e+00   5.2881714e-02  -1.1502331e-03  -4.3695672e-02
   8.6040000e+00   5.2790067e-02  -1.4007102e-03  -4.3347199e-02
   8.6100000e+00   5.2692725e-02  -1.6496225e-03  -4.2995537e-02
   8.6160000e+00   5.2589731e-02  -1.8969492e-03  -4.2640745e-02
   8.6220000e+00   5.2481128e-02  -2.1426701e-03  -4.2282882e-02
   8.6280000e+00   5.2366959e-02  -2.3867651e-03  -4.1922009e-02
   8.6340000e+00   5.2247270e-02  -2.6292145e-03  -4.1558184e-02
   8.6400000e+00   5.2122105e-02  -2.8699987e-03  -4.1191467e-02
   8.6460000e+00   5.1991509e-02  -3.1090986e-03  -4.0821917e-02
   8.6520000e+00   5.1855528e-02  -3.3464954e-03  -4.0449595e-02
   8.6580000e+00   5.1714207e-02  -3.5821706e-03  -4.0074559e-02
   8.6640000e+00   5.1567593e-02  -3.8161059e-03  -3.9696868e-02
   8.6700000e+00   5.1415732e-02  -4.0482834e-03  -3.9316583e-02
   8.6760000e+00   5.1258672e-02  -4.2786856e-03  -3.8933763e-02
   8.6820000e+00   5.1096460e-02  -4.5072950e-03  -3.8548468e-02
   8.6880000e+00   5.0929143e-02  -4.7340946e-03  -3.8160755e-02
   8.6940000e+00   5.0756770e-02  -4.9590679e-03  -3.7770686e-02
   8.7000000e+00   5.0579389e-02  -5.1821984e-03  -3.7378318e-02
   8.7060000e+00   5.0397048e-02  -5.4034701e-03  -3.6983712e-02
   8.7120000e+00   5.0209797e-02  -5.6228671e-03  -3.6586927e-02
   8.7180000e+00   5.0017685e-02  -5.8403741e-03  -3.6188021e-02
   8.7240000e+00   4.9820762e-02  -6.0559759e-03  -3.5787054e-02
   8.7300000e+00   4.9619077e-02  -6.2696576e-03  -3.5384084e-02
   8.7360000e+00   4.9412681e-02  -6.4814047e-03  -3.4979170e-02
   8.7420000e+00   4.9201624e-02  -6.6912030e-03  -3.4572371e-02
   8.7480000e+00   4.8985957e-02  -6.8990387e-03  -3.4163746e-02
   8.7540000e+00   4.8765731e-02  -7.1048980e-03  -3.3753353e-02
   8.7600000e+00   4.8540997e-02  -7.3087677e-03  -3.3341251e-02
   8.7660000e+00   4.8311807e-02  -7.5106349e-03  -3.2927497e-02
   8.7720000e+00   4.8078212e-02  -7.7104869e-03  -3.2512150e-02
   8.7780000e+00   4.7840265e-02  -7.9083112e-03  -3.2095267e-02
   8.7840000e+00   4.7598017e-02  -8.1040959e-03  -3.1676908e-02
   8.7900000e+00   4.7351521e-02  -8.2978292e-03  -3.1257128e-02
   8.7960000e+00   4.7100831e-02  -8.4894996e-03  -3.0835987e-02
   8.8020000e+00   4.6845997e-02  -8.6790961e-03  -3.0413541e-02
   8.8080000e+00   4.6587075e-02  -8.8666078e-03  -2.9989848e-02
   8.8140000e+00   4.6324116e-02  -9.0520241e-03  -2.9564964e-02
   8.8200000e+00   4.6057174e-02  -9.2353350e-03  -2.9138946e-02
   8.8260000e+00   4.5786304e-02  -9.4165304e-03  -2.8711852e-02
   8.8320000e+00   4.5511558e-02  -9.5956007e-03  -2.8283737e-02
   8.8380000e+00   4.5232990e-02  -9.7725367e-03  -2.7854658e-02
   8.8440000e+00   4.4950655e-02  -9.9473294e-03  -2.7424672e-02
   8.8500000e+00   4.4664607e-02  -1.0119970e-02  -2.6993833e-02
   8.8560000e+00   4.4374899e-02  -1.0290450e-02  -2.6562198e-02
   8.8620000e+00   4.4081588e-02  -1.0458762e-02  -2.6129821e-02
   8.8680000e+00   4.3784726e-02  -1.0624898e-02  -2.5696760e-02
   8.8740000e+00   4.3484369e-02  -1.0788850e-02  -2.5263067e-02
   8.8800000e+00   4.3180572e-02  -1.0950610e-02  -2.4828799e-02
   8.8860000e+00   4.2873390e-02  -1.1110173e-02  -2.4394009e-02
   8.8920000e+00   4.2562877e-02  -1.1267532e-02  -2.3958753e-02
   8.8980000e+00   4.2249089e-02  -1.1422680e-02  -2.3523083e-02
   8.9040000e+00   4.1932081e-02  -1.1575611e-02  -2.3087055e-02
   8.9100000e+00   4.1611908e-02  -1.1726320e-02  -2.2650721e-02
   8.9160000e+00   4.1288626e-02  -1.1874801e-02  -2.2214134e-02
   8.9220000e+00   4.0962289e-02  -1.2021049e-02  -2.1777349e-02
   8.9280000e+00   4.0632954e-02  -1.2165059e-02  -2.1340417e-02
   8.9340000e+00   4.0300676e-02  -1.2306827e-02  -2.0903391e-02
   8.9400000e+00   3.9965510e-02  -1.2446349e-02  -2.0466323e-02
   8.9460000e+00   3.9627511e-02  -1.2583620e-02  -2.0029265e-02
   8.9520000e+00   3.9286737e-02  -1.2718637e-02  -1.9592269e-02
   8.9580000e+00   3.8943241e-02  -1.2851396e-02  -1.9155386e-02
   8.9640000e+00   3.8597080e-02  -1.2981895e-02  -1.8718666e-02
   8.9700000e+00   3.8248309e-02  -1.3110130e-02  -1.8282162e-02
   8.9760000e+00   3.7896985e-02  -1.3236100e-02  -1.7845923e-02
   8.9820000e+00   3.7543161e-02  -1.3359801e-02  -1.7409999e-02
   8.9880000e+00   3.7186895e-02  -1.3481233e-02  -1.6974440e-02
   8.9940000e+00   3.6828242e-02  -1.3600392e-02  -1.6539296e-02
   9.0000000e+00   3.6467256e-02  -1.3717278e-02  -1.6104615e-02
   9.0060000e+00   3.6103995e-02  -1.3831890e-02  -1.5670446e-02
   9.0120000e+00   3.5738513e-02  -1.3944227e-02  -1.5236839e-02
   9.0180000e+00   3.5370865e-02  -1.4054288e-02  -1.4803841e-02
   9.0240000e+00   3.5001108e-02  -1.4162073e-02  -1.4371499e-02
   9.0300000e+00   3.4629296e-02  -1.4267582e-02  -1.3939862e-02
   9.0360000e+00   3.4255484e-02  -1.4370814e-02  -1.3508976e-02
   9.0420000e+00   3.3879729e-02  -1.4471772e-02  -1.3078888e-02
   9.0480000e+00   3.3502084e-02  -1.4570455e-02  -1.2649645e-02
   9.0540000e+00   3.3122605e-02  -1.4666864e-02  -1.2221293e-02
   9.0600000e+00   3.2741347e-02  -1.4761001e-02  -1.1793876e-02
   9.0660000e+00   3.2358365e-02  -1.4852867e-02  -1.1367442e-02
   9.0720000e+00   3.1973713e-02  -1.4942465e-02  -1.0942034e-02
   9.0780000e+00   3.1587446e-02  -1.5029795e-02  -1.0517696e-02
   9.0840000e+00   3.1199619e-02  -1.5114861e-02  -1.0094475e-02
   9.0900000e+00   3.0810286e-02  -1.5197665e-02  -9.6724121e-03
   9.0960000e+00   3.0419501e-02  -1.5278210e-02  -9.2515520e-03
   9.1020000e+00   3.0027318e-02  -1.5356499e-02  -8.8319375e-03
   9.1080000e+00   2.9633792e-02  -1.5432535e-02  -8.4136112e-03
   9.1140000e+00   2.9238976e-02  -1.5506322e-02  -7.9966156e-03
   9.1200000e+00   2.8842925e-02  -1.5577864e-02  -7.5809923e-03
   9.1260000e+00   2.8445690e-02  -1.5647164e-02  -7.1667830e-03
   9.1320000e+00   2.8047327e-02  -1.5714228e-02  -6.7540286e-03
   9.1380000e+00   2.7647888e-02  -1.5779059e-02  -6.3427700e-03
   9.1440000e+00   2.7247426e-02  -1.5841663e-02  -5.9330473e-03
   9.1500000e+00   2.6845995e-02  -1.5902044e-02  -5.5249005e-03
   9.1560000e+00   2.6443646e-02  -1.5960208e-02  -5.1183690e-03
   9.1620000e+00   2.6040433e-02  -1.6016160e-02  -4.7134919e-03
   9.1680000e+00   2.5636408e-02  -1.6069906e-02  -4.3103079e-03
   9.1740000e+00   2.5231622e-02  -1.6121452e-02  -3.9088551e-03
   9.1800000e+00   2.4826129e-02  -1.6170804e-02  -3.5091713e-03
   9.1860000e+00   2.4419979e-02  -1.6217968e-02  -3.1112941e-03
   9.1920000e+00   2.4013224e-02  -1.6262952e-02  -2.7152602e-03
   9.1980000e+00   2.3605916e-02  -1.6305762e-02  -2.3211064e-03
   9.2040000e+00   2.3198106e-02  -1.6346404e-02  -1.9288686e-03
   9.2100000e+00   2.2789844e-02  -1.6384887e-02  -1.5385827e-03
   9.2160000e+00   2.2381181e-02  -1.6421218e-02  -1.1502838e-03
   9.2220000e+00   2.1972168e-02  -1.6455404e-02  -7.6400682e-04
   9.2280000e+00   2.1562854e-02  -1.6487454e-02  -3.7978612e-04
   9.2340000e+00   2.1153290e-02  -1.6517375e-02   2.3443286e-06
   9.2400000e+00   2.0743526e-02  -1.6545177e-02   3.8235099e-04
   9.2460000e+00   2.0333610e-02  -1.6570866e-02   7.6020077e-04
   9.2520000e+00   1.9923592e-02  -1.6594453e-02   1.1358610e-03
   9.2580000e+00   1.9513521e-02  -1.6615946e-02   1.5092996e-03
   9.2640000e+00   1.9103445e-02  -1.6635354e-02   1.8804846e-03
   9.2700000e+00   1.8693414e-02  -1.6652687e-02   2.2493848e-03
   9.2760000e+00   1.8283474e-02  -1.6667954e-02   2.6159692e-03
   9.2820000e+00   1.7873674e-02  -1.6681165e-02   2.9802076e-03
   9.2880000e+00   1.7464062e-02  -1.6692330e-02   3.3420698e-03
   9.2940000e+00   1.7054684e-02  -1.6701458e-02   3.7015263e-03
   9.3000000e+00   1.6645588e-02  -1.6708561e-02   4.0585481e-03
   9.3060000e+00   1.6236820e-02  -1.6713648e-02   4.4131065e-03
   9.3120000e+00   1.5828426e-02  -1.6716730e-02   4.7651733e-03
   9.3180000e+00   1.5420453e-02  -1.6717819e-02   5.1147207e-03
   9.3240000e+00   1.5012947e-02  -1.6716924e-02   5.4617216e-03
   9.3300000e+00   1.4605953e-02  -1.6714058e-02   5.8061489e-03
   9.3360000e+00   1.4199515e-02  -1.6709231e-02   6.1479765e-03
   9.3420000e+00   1.3793680e-02  -1.6702455e-02   6.4871783e-03
   9.3480000e+00   1.3388490e-02  -1.6693742e-02   6.8237289e-03
   9.3540000e+00   1.2983992e-02  -1.6683104e-02   7.1576032e-03
   9.3600000e+00   1.2580227e-02  -1.6670552e-02   7.4887768e-03
   9.3660000e+00   1.2177241e-02  -1.6656098e-02   7.8172254e-03
   9.3720000e+00   1.1775076e-02  -1.6639756e-02   8.1429255e-03
   9.3780000e+00   1.1373774e-02  -1.6621537e-02   8.4658539e-03
   9.3840000e+00   1.0973380e-02  -1.6601454e-02   8.7859877e-03
   9.3900000e+00   1.0573933e-02  -1.6579520e-02   9.1033049e-03
   9.3960000e+00   1.0175478e-02  -1.6555748e-02   9.4177834e-03
   9.4020000e+00   9.7780539e-03  -1.6530151e-02   9.7294021e-03
   9.4080000e+00   9.3817032e-03  -1.6502741e-02   1.0038140e-02
   9.4140000e+00   8.9864662e-03  -1.6473533e-02   1.0343976e-02
   9.4200000e+00   8.5923835e-03  -1.6442540e-02   1.0646892e-02
   9.4260000e+00   8.1994950e-03  -1.6409776e-02   1.0946866e-02
   9.4320000e+00   7.8078405e-03  -1.6375253e-02   1.1243880e-02
   9.4380000e+00   7.4174592e-03  -1.6338987e-02   1.1537916e-02
   9.4440000e+00   7.0283902e-03  -1.6300991e-02   1.1828956e-02
   9.4500000e+00   6.6406719e-03  -1.6261279e-02   1.2116981e-02
   9.4560000e+00   6.2543425e-03  -1.6219865e-02   1.2401974e-02
   9.4620000e+00   5.8694400e-03  -1.6176764e-02   1.2683919e-02
   9.4680000e+00   5.4860017e-03  -1.6131991e-02   1.2962799e-02
   9.4740000e+00   5.1040647e-03  -1.6085560e-02   1.3238598e-02
   9.4800000e+00   4.7236657e-03  -1.6037485e-02   1.3511301e-02
   9.4860000e+00   4.3448410e-03  -1.5987782e-02   1.3780893e-02
   9.4920000e+00   3.9676264e-03  -1.5936466e-02   1.4047360e-02
   9.4980000e+00   3.5920576e-03  -1.5883551e-02   1.4310686e-02
   9.5040000e+00   3.2181696e-03  -1.5829053e-02   1.4570859e-02
   9.5100000e+00   2.8459971e-03  -1.5772987e-02   1.4827866e-02
   9.5160000e+00   2.4755746e-03  -1.5715368e-02   1.5081693e-02
   9.5220000e+00   2.1069358e-03  -1.5656213e-02   1.5332329e-02
   9.5280000e+00   1.7401145e-03  -1.5595535e-02   1.5579761e-02
   9.5340000e+00   1.3751436e-03  -1.5533352e-02   1.5823978e-02
   9.5400000e+00   1.0120560e-03  -1.5469679e-02   1.6064970e-02
   9.5460000e+00   6.5088395e-04  -1.5404531e-02   1.6302725e-02
   9.5520000e+00   2.9165939e-04  -1.5337924e-02   1.6537233e-02
   9.5580000e+00  -6.5586154e-05  -1.5269876e-02   1.6768486e-02
   9.5640000e+00  -4.2082158e-04  -1.5200401e-02   1.6996473e-02
   9.5700000e+00  -7.7401620e-04  -1.5129516e-02   1.7221186e-02
   9.5760000e+00  -1.1251397e-03  -1.5057236e-02   1.7442617e-02
   9.5820000e+00  -1.4741623e-03  -1.4983580e-02   1.7660757e-02
   9.5880000e+00  -1.8210544e-03  -1.4908562e-02   1.7875600e-02
   9.5940000e+00  -2.1657870e-03  -1.4832199e-02   1.8087138e-02
   9.6000000e+00  -2.5083315e-03  -1.4754508e-02   1.8295365e-02
   9.6060000e+00  -2.8486598e-03  -1.4675505e-02   1.8500274e-02
   9.6120000e+00  -3.1867439e-03  -1.4595207e-02   1.8701860e-02
   9.6180000e+00  -3.5225566e-03  -1.4513631e-02   1.8900117e-02
   9.6240000e+00  -3.8560708e-03  -1.4430793e-02   1.9095040e-02
   9.6300000e+00  -4.1872601e-03  -1.4346711e-02   1.9286626e-02
   9.6360000e+00  -4.5160983e-03  -1.4261401e-02   1.9474870e-02
   9.6420000e+00  -4.8425599e-03  -1.4174879e-02   1.9659768e-02
   9.6480000e+00  -5.1666194e-03  -1.4087164e-02   1.9841317e-02
   9.6540000e+00  -5.4882520e-03  -1.3998272e-02   2.0019514e-02
   9.6600000e+00  -5.8074335e-03  -1.3908220e-02   2.0194357e-02
   9.6660000e+00  -6.1241396e-03  -1.3817026e-02   2.0365844e-02
   9.6720000e+00  -6.4383470e-03  -1.3724705e-02   2.0533974e-02
   9.6780000e+00  -6.7500325e-03  -1.3631277e-02   2.0698744e-02
   9.6840000e+00  -7.0591733e-03  -1.3536757e-02   2.0860155e-02
   9.6900000e+00  -7.3657473e-03  -1.3441163e-02   2.1018206e-02
   9.6960000e+00  -7.6697324e-03  -1.3344512e-02   2.1172897e-02
   9.7020000e+00  -7.9711073e-03  -1.3246822e-02   2.1324229e-02
   9.7080000e+00  -8.2698511e-03  -1.3148110e-02   2.1472201e-02
   9.7140000e+00  -8.5659430e-03  -1.3048394e-02   2.1616816e-02
   9.7200000e+00  -8.8593631e-03  -1.2947690e-02   2.1758076e-02
   9.7260000e+00  -9.1500915e-03  -1.2846016e-02   2.1895981e-02
   9.7320000e+00  -9.4381090e-03  -1.2743390e-02   2.2030535e-02
   9.7380000e+00  -9.7233967e-03  -1.2639829e-02   2.2161739e-02
   9.7440000e+00  -1.0005936e-02  -1.2535350e-02   2.2289599e-02
   9.7500000e+00  -1.0285709e-02  -1.2429971e-02   2.2414116e-02
   9.7560000e+00  -1.0562699e-02  -1.2323710e-02   2.2535295e-02
   9.7620000e+00  -1.0836887e-02  -1.2216583e-02   2.2653140e-02
   9.7680000e+00  -1.1108258e-02  -1.2108609e-02   2.2767655e-02
   9.7740000e+00  -1.1376795e-02  -1.1999805e-02   2.2878846e-02
   9.7800000e+00  -1.1642482e-02  -1.1890188e-02   2.2986718e-02
   9.7860000e+00  -1.1905303e-02  -1.1779775e-02   2.3091277e-02
   9.7920000e+00  -1.2165245e-02  -1.1668585e-02   2.3192529e-02
   9.7980000e+00  -1.2422291e-02  -1.1556635e-02   2.3290480e-02
   9.8040000e+00  -1.2676428e-02  -1.1443942e-02   2.3385137e-02
   9.8100000e+00  -1.2927642e-02  -1.1330523e-02   2.3476508e-02
   9.8160000e+00  -1.3175920e-02  -1.1216397e-02   2.3564599e-02
   9.8220000e+00  -1.3421249e-02  -1.1101580e-02   2.3649418e-02
   9.8280000e+00  -1.3663616e-02  -1.0986091e-02   2.3730975e-02
   9.8340000e+00  -1.3903010e-02  -1.0869945e-02   2.3809276e-02
   9.8400000e+00  -1.4139418e-02  -1.0753161e-02   2.3884332e-02
   9.8460000e+00  -1.4372829e-02  -1.0635757e-02   2.3956151e-02
   9.8520000e+00  -1.4603233e-02  -1.0517749e-02   2.4024743e-02
   9.8580000e+00  -1.4830619e-02  -1.0399155e-02   2.4090118e-02
   9.8640000e+00  -1.5054977e-02  -1.0279991e-02   2.4152286e-02
   9.8700000e+00  -1.5276298e-02  -1.0160276e-02   2.4211257e-02
   9.8760000e+00  -1.5494572e-02  -1.0040027e-02   2.4267042e-02
   9.8820000e+00  -1.5709791e-02  -9.9192599e-03   2.4319653e-02
   9.8880000e+00  -1.5921946e-02  -9.7979930e-03   2.4369100e-02
   9.8940000e+00  -1.6131029e-02  -9.6762430e-03   2.4415397e-02
   9.9000000e+00  -1.6337033e-02  -9.5540271e-03   2.4458554e-02
   9.9060000e+00  -1.6539951e-02  -9.4313623e-03   2.4498584e-02
   9.9120000e+00  -1.6739776e-02  -9.3082656e-03   2.4535499e-02
   9.9180000e+00  -1.6936501e-02  -9.1847540e-03   2.4569314e-02
   9.9240000e+00  -1.7130121e-02  -9.0608443e-03   2.4600040e-02
   9.9300000e+00  -1.7320630e-02  -8.9365534e-03   2.4627692e-02
   9.9360000e+00  -1.7508023e-02  -8.8118981e-03   2.4652283e-02
   9.9420000e+00  -1.7692295e-02  -8.6868953e-03   2.4673828e-02
   9.9480000e+00  -1.7873443e-02  -8.5615615e-03   2.4692341e-02
   9.9540000e+00  -1.8051461e-02  -8.4359135e-03   2.4707836e-02
   9.9600000e+00  -1.8226347e-02  -8.3099679e-03   2.4720329e-02
   9.9660000e+00  -1.8398097e-02  -8.1837412e-03   2.4729835e-02
   9.9720000e+00  -1.8566709e-02  -8.0572499e-03   2.4736369e-02
   9.9780000e+00  -1.8732180e-02  -7.9305103e-03   2.4739947e-02
   9.9840000e+00  -1.8894508e-02  -7.8035390e-03   2.4740585e-02
   9.9900000e+00  -1.9053692e-02  -7.6763521e-03   2.4738300e-02
   9.9960000e+00  -1.9209729e-02  -7.5489659e-03   2.4733107e-02
   1.0002000e+01  -1.9362621e-02  -7.4213966e-03   2.4725024e-02
   1.0008000e+01  -1.9512365e-02  -7.2936602e-03   2.4714068e-02
   1.0014000e+01  -1.9658962e-02  -7.1657729e-03   2.4700257e-02
   1.0020000e+01  -1.9802412e-02  -7.0377504e-03   2.4683606e-02
   1.0026000e+01  -1.9942716e-02  -6.9096088e-03   2.4664135e-02
   1.0032000e+01  -2.0079875e-02  -6.7813639e-03   2.4641862e-02
   1.0038000e+01  -2.0213889e-02  -6.6530313e-03   2.4616804e-02
   1.0044000e+01  -2.0344762e-02  -6.5246267e-03   2.4588980e-02
   1.0050000e+01  -2.0472494e-02  -6.3961657e-03   2.4558409e-02
   1.0056000e+01  -2.0597089e-02  -6.2676637e-03   2.4525109e-02
   1.0062000e+01  -2.0718549e-02  -6.1391363e-03   2.4489100e-02
   1.0068000e+01  -2.0836877e-02  -6.0105988e-03   2.4450401e-02
   1.0074000e+01  -2.0952077e-02  -5.8820663e-03   2.4409032e-02
   1.0080000e+01  -2.1064152e-02  -5.7535540e-03   2.4365012e-02
   1.0086000e+01  -2.1173108e-02  -5.6250771e-03   2.4318362e-02
   1.0092000e+01  -2.1278948e-02  -5.4966504e-03   2.4269101e-02
   1.0098000e+01  -2.1381677e-02  -5.3682890e-03   2.4217250e-02
   1.0104000e+01  -2.1481301e-02  -5.2400075e-03   2.4162829e-02
   1.0110000e+01  -2.1577825e-02  -5.1118208e-03   2.4105859e-02
   1.0116000e+01  -2.1671256e-02  -4.9837434e-03   2.4046362e-02
   1.0122000e+01  -2.1761598e-02  -4.8557899e-03   2.3984357e-02
   1.0128000e+01  -2.1848859e-02  -4.7279747e-03   2.3919867e-02
   1.0134000e+01  -2.1933046e-02  -4.6003121e-03   2.3852913e-02
   1.0140000e+01  -2.2014166e-02  -4.4728164e-03   2.3783516e-02
   1.0146000e+01  -2.2092227e-02  -4.3455017e-03   2.3711699e-02
   1.0152000e+01  -2.2167236e-02  -4.2183820e-03   2.3637482e-02
   1.0158000e+01  -2.2239201e-02  -4.0914713e-03   2.3560889e-02
   1.0164000e+01  -2.2308132e-02  -3.9647834e-03   2.3481942e-02
   1.0170000e+01  -2.2374037e-02  -3.8383320e-03   2.3400663e-02
   1.0176000e+01  -2.2436924e-02  -3.7121308e-03   2.3317074e-02
   1.0182000e+01  -2.2496804e-02  -3.5861933e-03   2.3231199e-02
   1.0188000e+01  -2.2553686e-02  -3.4605329e-03   2.3143060e-02
   1.0194000e+01  -2.2607580e-02  -3.3351628e-03   2.3052680e-02
   1.0200000e+01  -2.2658497e-02  -3.2100964e-03   2.2960083e-02
   1.0206000e+01  -2.2706446e-02  -3.0853467e-03   2.2865291e-02
   1.0212000e+01  -2.2751440e-02  -2.9609266e-03   2.2768328e-02
   1.0218000e+01  -2.2793489e-02  -2.8368491e-03   2.2669218e-02
   1.0224000e+01  -2.2832604e-02  -2.7131268e-03   2.2567984e-02
   1.0230000e+01  -2.2868798e-02  -2.5897725e-03   2.2464650e-02
   1.0236000e+01  -2.2902082e-02  -2.4667986e-03   2.2359241e-02
   1.0242000e+01  -2.2932469e-02  -2.3442176e-03   2.2251779e-02
   1.0248000e+01  -2.2959971e-02  -2.2220418e-03   2.2142289e-02
   1.0254000e+01  -2.2984602e-02  -2.1002833e-03   2.2030796e-02
   1.0260000e+01  -2.3006374e-02  -1.9789542e-03   2.1917323e-02
   1.0266000e+01  -2.3025300e-02  -1.8580665e-03   2.1801895e-02
   1.0272000e+01  -2.3041395e-02  -1.7376319e-03   2.1684537e-02
   1.0278000e+01  -2.3054672e-02  -1.6176623e-03   2.1565273e-02
   1.0284000e+01  -2.3065146e-02  -1.4981691e-03   2.1444127e-02
   1.0290000e+01  -2.3072830e-02  -1.3791638e-03   2.1321126e-02
   1.0296000e+01  -2.3077740e-02  -1.2606578e-03   2.1196292e-02
   1.0302000e+01  -2.3079891e-02  -1.1426624e-03   2.1069653e-02
   1.0308000e+01  -2.3079297e-02  -1.0251885e-03   2.0941231e-02
   1.0314000e+01  -2.3075974e-02  -9.0824722e-04   2.0811054e-02
   1.0320000e+01  -2.3069937e-02  -7.9184938e-04   2.0679145e-02
   1.0326000e+01  -2.3061203e-02  -6.7600569e-04   2.0545530e-02
   1.0332000e+01  -2.3049788e-02  -5.6072677e-04   2.0410234e-02
   1.0338000e+01  -2.3035707e-02  -4.4602308e-04   2.0273282e-02
   1.0344000e+01  -2.3018978e-02  -3.3190499e-04   2.0134701e-02
   1.0350000e+01  -2.2999617e-02  -2.1838270e-04   1.9994514e-02
   1.0356000e+01  -2.2977641e-02  -1.0546633e-04   1.9852749e-02
   1.0362000e+01  -2.2953068e-02   6.8341745e-06   1.9709430e-02
   1.0368000e+01  -2.2925914e-02   1.1850896e-04   1.9564583e-02
   1.0374000e+01  -2.2896198e-02   2.2954832e-04   1.9418233e-02
   1.0380000e+01  -2.2863937e-02   3.3994267e-04   1.9270407e-02
   1.0386000e+01  -2.2829149e-02   4.4968257e-04   1.9121130e-02
   1.0392000e+01  -2.2791853e-02   5.5875868e-04   1.8970427e-02
   1.0398000e+01  -2.2752066e-02   6.6716182e-04   1.8818324e-02
   1.0404000e+01  -2.2709808e-02   7.7488293e-04   1.8664848e-02
   1.0410000e+01  -2.2665097e-02   8.8191308e-04   1.8510024e-02
   1.0416000e+01  -2.2617953e-02   9.8824346e-04   1.8353877e-02
   1.0422000e+01  -2.2568394e-02   1.0938654e-03   1.8196433e-02
   1.0428000e+01  -2.2516439e-02   1.1987704e-03   1.8037719e-02
   1.0434000e+01  -2.2462109e-02   1.3029500e-03   1.7877760e-02
   1.0440000e+01  -2.2405423e-02   1.4063960e-03   1.7716582e-02
   1.0446000e+01  -2.2346400e-02   1.5091003e-03   1.7554210e-02
   1.0452000e+01  -2.2285062e-02   1.6110547e-03   1.7390672e-02
   1.0458000e+01  -2.2221427e-02   1.7122515e-03   1.7225991e-02
   1.0464000e+01  -2.2155516e-02   1.8126829e-03   1.7060195e-02
   1.0470000e+01  -2.2087351e-02   1.9123413e-03   1.6893308e-02
   1.0476000e+01  -2.2016951e-02   2.0112193e-03   1.6725358e-02
   1.0482000e+01  -2.1944337e-02   2.1093095e-03   1.6556369e-02
   1.0488000e+01  -2.1869530e-02   2.2066046e-03   1.6386367e-02
   1.0494000e+01  -2.1792551e-02   2.3030977e-03   1.6215378e-02
   1.0500000e+01  -2.1713423e-02   2.3987818e-03   1.6043428e-02
   1.0506000e+01  -2.1632164e-02   2.4936502e-03   1.5870542e-02
   1.0512000e+01  -2.1548799e-02   2.5876960e-03   1.5696745e-02
   1.0518000e+01  -2.1463347e-02   2.6809128e-03   1.5522065e-02
   1.0524000e+01  -2.1375831e-02   2.7732943e-03   1.5346525e-02
   1.0530000e+01  -2.1286272e-02   2.8648341e-03   1.5170153e-02
   1.0536000e+01  -2.1194693e-02   2.9555261e-03   1.4992972e-02
   1.0542000e+01  -2.1101116e-02   3.0453643e-03   1.4815008e-02
   1.0548000e+01  -2.1005562e-02   3.1343428e-03   1.4636288e-02
   1.0554000e+01  -2.0908055e-02   3.2224561e-03   1.4456836e-02
   1.0560000e+01  -2.0808616e-02   3.3096983e-03   1.4276677e-02
   1.0566000e+01  -2.0707268e-02   3.3960642e-03   1.4095837e-02
   1.0572000e+01  -2.0604035e-02   3.4815483e-03   1.3914340e-02
   1.0578000e+01  -2.0498937e-02   3.5661454e-03   1.3732213e-02
   1.0584000e+01  -2.0392000e-02   3.6498506e-03   1.3549479e-02
   1.0590000e+01  -2.0283244e-02   3.7326589e-03   1.3366164e-02
   1.0596000e+01  -2.0172694e-02   3.8145655e-03   1.3182294e-02
   1.0602000e+01  -2.0060371e-02   3.8955657e-03   1.2997891e-02
   1.0608000e+01  -1.9946301e-02   3.9756551e-03   1.2812982e-02
   1.0614000e+01  -1.9830505e-02   4.0548292e-03   1.2627591e-02
   1.0620000e+01  -1.9713007e-02   4.1330837e-03   1.2441742e-02
   1.0626000e+01  -1.9593831e-02   4.2104147e-03   1.2255461e-02
   1.0632000e+01  -1.9473000e-02   4.2868180e-03   1.2068771e-02
   1.0638000e+01  -1.9350537e-02   4.3622897e-03   1.1881696e-02
   1.0644000e+01  -1.9226466e-02   4.4368263e-03   1.1694262e-02
   1.0650000e+01  -1.9100811e-02   4.5104240e-03   1.1506492e-02
   1.0656000e+01  -1.8973595e-02   4.5830795e-03   1.1318410e-02
   1.0662000e+01  -1.8844842e-02   4.6547893e-03   1.1130040e-02
   1.0668000e+01  -1.8714576e-02   4.7255502e-03   1.0941406e-02
   1.0674000e+01  -1.8582820e-02   4.7953593e-03   1.0752532e-02
   1.0680000e+01  -1.8449600e-02   4.8642135e-03   1.0563441e-02
   1.0686000e+01  -1.8314938e-02   4.9321100e-03   1.0374157e-02
   1.0692000e+01  -1.8178858e-02   4.9990461e-03   1.0184704e-02
   1.0698000e+01  -1.8041385e-02   5.0650193e-03   9.9951039e-03
   1.0704000e+01  -1.7902542e-02   5.1300272e-03   9.8053809e-03
   1.0710000e+01  -1.7762354e-02   5.1940674e-03   9.6155578e-03
   1.0716000e+01  -1.7620845e-02   5.2571378e-03   9.4256576e-03
   1.0722000e+01  -1.7478039e-02   5.3192362e-03   9.2357033e-03
   1.0728000e+01  -1.7333959e-02   5.3803609e-03   9.0457174e-03
   1.0734000e+01  -1.7188630e-02   5.4405099e-03   8.8557227e-03
   1.0740000e+01  -1.7042077e-02   5.4996817e-03   8.6657416e-03
   1.0746000e+01  -1.6894322e-02   5.5578746e-03   8.4757964e-03
   1.0752000e+01  -1.6745392e-02   5.6150872e-03   8.2859095e-03
   1.0758000e+01  -1.6595309e-02   5.6713183e-03   8.0961028e-03
   1.0764000e+01  -1.6444097e-02   5.7265667e-03   7.9063985e-03
   1.0770000e+01  -1.6291782e-02   5.7808312e-03   7.7168182e-03
   1.0776000e+01  -1.6138387e-02   5.8341111e-03   7.5273838e-03
   1.0782000e+01  -1.5983936e-02   5.8864054e-03   7.3381167e-03
   1.0788000e+01  -1.5828454e-02   5.9377134e-03   7.1490383e-03
   1.0794000e+01  -1.5671965e-02   5.9880347e-03   6.9601701e-03
   1.0800000e+01  -1.5514492e-02   6.0373688e-03   6.7715330e-03
   1.0806000e+01  -1.5356060e-02   6.0857152e-03   6.5831481e-03
   1.0812000e+01  -1.5196692e-02   6.1330739e-03   6.3950363e-03
   1.0818000e+01  -1.5036414e-02   6.1794447e-03   6.2072182e-03
   1.0824000e+01  -1.4875249e-02   6.2248276e-03   6.0197143e-03
   1.0830000e+01  -1.4713221e-02   6.2692228e-03   5.8325451e-03
   1.0836000e+01  -1.4550354e-02   6.3126306e-03   5.6457307e-03
   1.0842000e+01  -1.4386671e-02   6.3550512e-03   5.4592914e-03
   1.0848000e+01  -1.4222198e-02   6.3964853e-03   5.2732470e-03
   1.0854000e+01  -1.4056957e-02   6.4369333e-03   5.0876172e-03
   1.0860000e+01  -1.3890973e-02   6.4763960e-03   4.9024218e-03
   1.0866000e+01  -1.3724269e-02   6.5148743e-03   4.7176801e-03
   1.0872000e+01  -1.3556868e-02   6.5523690e-03   4.5334114e-03
   1.0878000e+01  -1.3388796e-02   6.5888813e-03   4.3496349e-03
   1.0884000e+01  -1.3220075e-02   6.6244122e-03   4.1663695e-03
   1.0890000e+01  -1.3050728e-02   6.6589630e-03   3.9836340e-03
   1.0896000e+01  -1.2880780e-02   6.6925352e-03   3.8014471e-03
   1.0902000e+01  -1.2710254e-02   6.7251302e-03   3.6198272e-03
   1.0908000e+01  -1.2539173e-02   6.7567495e-03   3.4387925e-03
   1.0914000e+01  -1.2367560e-02   6.7873949e-03   3.2583613e-03
   1.0920000e+01  -1.2195439e-02   6.8170683e-03   3.0785515e-03
   1.0926000e+01  -1.2022833e-02   6.8457714e-03   2.8993808e-03
   1.0932000e+01  -1.1849765e-02   6.8735063e-03   2.7208668e-03
   1.0938000e+01  -1.1676259e-02   6.9002751e-03   2.5430270e-03
   1.0944000e+01  -1.1502336e-02   6.9260801e-03   2.3658786e-03
   1.0950000e+01  -1.1328020e-02   6.9509236e-03   2.1894387e-03
   1.0956000e+01  -1.1153334e-02   6.9748079e-03   2.0137241e-03
   1.0962000e+01  -1.0978300e-02   6.9977356e-03   1.8387516e-03
   1.0968000e+01  -1.0802941e-02   7.0197094e-03   1.6645377e-03
   1.0974000e+01  -1.0627280e-02   7.0407318e-03   1.4910988e-03
   1.0980000e+01  -1.0451339e-02   7.0608059e-03   1.3184510e-03
   1.0986000e+01  -1.0275141e-02   7.0799343e-03   1.1466103e-03
   1.0992000e+01  -1.0098707e-02   7.0981203e-03   9.7559245e-04
   1.0998000e+01  -9.9220601e-03   7.1153668e-03   8.0541315e-04
   1.1004000e+01  -9.7452221e-03   7.1316770e-03   6.3608779e-04
   1.1010000e+01  -9.5682150e-03   7.1470544e-03   4.6763161e-04
   1.1016000e+01  -9.3910606e-03   7.1615021e-03   3.0005966e-04
   1.1022000e+01  -9.2137808e-03   7.1750237e-03   1.3338681e-04
   1.1028000e+01  -9.0363973e-03   7.1876228e-03  -3.2372276e-05
   1.1034000e+01  -8.8589314e-03   7.1993030e-03  -1.9720311e-04
   1.1040000e+01  -8.6814048e-03   7.2100680e-03  -3.6109139e-04
   1.1046000e+01  -8.5038387e-03   7.2199217e-03  -5.2402301e-04
   1.1052000e+01  -8.3262543e-03   7.2288679e-03  -6.8598407e-04
   1.1058000e+01  -8.1486728e-03   7.2369107e-03  -8.4696084e-04
   1.1064000e+01  -7.9711151e-03   7.2440542e-03  -1.0069398e-03
   1.1070000e+01  -7.7936020e-03   7.2503025e-03  -1.1659076e-03
   1.1076000e+01  -7.6161544e-03   7.2556599e-03  -1.3238511e-03
   1.1082000e+01  -7.4387928e-03   7.2601306e-03  -1.4807574e-03
   1.1088000e+01  -7.2615377e-03   7.2637192e-03  -1.6366137e-03
   1.1094000e+01  -7.0844095e-03   7.2664300e-03  -1.7914075e-03
   1.1100000e+01  -6.9074283e-03   7.2682677e-03  -1.9451263e-03
   1.1106000e+01  -6.7306144e-03   7.2692369e-03  -2.0977581e-03
   1.1112000e+01  -6.5539877e-03   7.2693423e-03  -2.2492908e-03
   1.1118000e+01  -6.3775680e-03   7.2685888e-03  -2.3997127e-03
   1.1124000e+01  -6.2013751e-03   7.2669811e-03  -2.5490122e-03
   1.1130000e+01  -6.0254284e-03   7.2645243e-03  -2.6971780e-03
   1.1136000e+01  -5.8497474e-03   7.2612233e-03  -2.8441988e-03
   1.1142000e+01  -5.6743515e-03   7.2570833e-03  -2.9900637e-03
   1.1148000e+01  -5.4992597e-03   7.2521094e-03  -3.1347618e-03
   1.1154000e+01  -5.3244911e-03   7.2463068e-03  -3.2782826e-03
   1.1160000e+01  -5.1500645e-03   7.2396809e-03  -3.4206158e-03
   1.1166000e+01  -4.9759986e-03   7.2322370e-03  -3.5617510e-03
   1.1172000e+01  -4.8023121e-03   7.2239806e-03  -3.7016784e-03
   1.1178000e+01  -4.6290233e-03   7.2149170e-03  -3.8403880e-03
   1.1184000e+01  -4.4561504e-03   7.2050520e-03  -3.9778704e-03
   1.1190000e+01  -4.2837117e-03   7.1943912e-03  -4.1141161e-03
   1.1196000e+01  -4.1117251e-03   7.1829401e-03  -4.2491159e-03
   1.1202000e+01  -3.9402084e-03   7.1707047e-03  -4.3828609e-03
   1.1208000e+01  -3.7691792e-03   7.1576906e-03  -4.5153421e-03
   1.1214000e+01  -3.5986551e-03   7.1439039e-03  -4.6465511e-03
   1.1220000e+01  -3.4286534e-03   7.1293503e-03  -4.7764793e-03
   1.1226000e+01  -3.2591912e-03   7.1140359e-03  -4.9051187e-03
   1.1232000e+01  -3.0902857e-03   7.0979667e-03  -5.0324611e-03
   1.1238000e+01  -2.9219537e-03   7.0811489e-03  -5.1584988e-03
   1.1244000e+01  -2.7542118e-03   7.0635886e-03  -5.2832241e-03
   1.1250000e+01  -2.5870767e-03   7.0452920e-03  -5.4066297e-03
   1.1256000e+01  -2.4205647e-03   7.0262653e-03  -5.5287083e-03
   1.1262000e+01  -2.2546920e-03   7.0065150e-03  -5.6494528e-03
   1.1268000e+01  -2.0894747e-03   6.9860472e-03  -5.7688566e-03
   1.1274000e+01  -1.9249286e-03   6.9648685e-03  -5.8869128e-03
   1.1280000e+01  -1.7610695e-03   6.9429854e-03  -6.0036152e-03
   1.1286000e+01  -1.5979129e-03   6.9204042e-03  -6.1189574e-03
   1.1292000e+01  -1.4354741e-03   6.8971317e-03  -6.2329334e-03
   1.1298000e+01  -1.2737685e-03   6.8731743e-03  -6.3455373e-03
   1.1304000e+01  -1.1128109e-03   6.8485387e-03  -6.4567636e-03
   1.1310000e+01  -9.5261631e-04   6.8232317e-03  -6.5666067e-03
   1.1316000e+01  -7.9319938e-04   6.7972598e-03  -6.6750614e-03
   1.1322000e+01  -6.3457462e-04   6.7706300e-03  -6.7821226e-03
   1.1328000e+01  -4.7675637e-04   6.7433490e-03  -6.8877855e-03
   1.1334000e+01  -3.1975879e-04   6.7154237e-03  -6.9920453e-03
   1.1340000e+01  -1.6359587e-04   6.6868609e-03  -7.0948975e-03
   1.1346000e+01  -8.2814165e-06   6.6576676e-03  -7.1963378e-03
   1.1352000e+01   1.4617093e-04   6.6278507e-03  -7.2963622e-03
   1.1358000e+01   2.9974772e-04   6.5974173e-03  -7.3949667e-03
   1.1364000e+01   4.5243568e-04   6.5663743e-03  -7.4921476e-03
   1.1370000e+01   6.0422170e-04   6.5347289e-03  -7.5879013e-03
   1.1376000e+01   7.5509286e-04   6.5024880e-03  -7.6822244e-03
   1.1382000e+01   9.0503644e-04   6.4696589e-03  -7.7751139e-03
   1.1388000e+01   1.0540399e-03   6.4362487e-03  -7.8665666e-03
   1.1394000e+01   1.2020908e-03   6.4022645e-03  -7.9565799e-03
   1.1400000e+01   1.3491770e-03   6.3677137e-03  -8.0451511e-03
   1.1406000e+01   1.4952864e-03   6.3326033e-03  -8.1322778e-03
   1.1412000e+01   1.6404073e-03   6.2969408e-03  -8.2179577e-03
   1.1418000e+01   1.7845280e-03   6.2607333e-03  -8.3021888e-03
   1.1424000e+01   1.9276370e-03   6.2239882e-03  -8.3849692e-03
   1.1430000e+01   2.0697230e-03   6.1867128e-03  -8.4662973e-03
   1.1436000e+01   2.2107750e-03   6.1489145e-03  -8.5461714e-03
   1.1442000e+01   2.3507820e-03   6.1106006e-03  -8.6245903e-03
   1.1448000e+01   2.4897333e-03   6.0717786e-03  -8.7015529e-03
   1.1454000e+01   2.6276184e-03   6.0324559e-03  -8.7770580e-03
   1.1460000e+01   2.7644269e-03   5.9926399e-03  -8.8511051e-03
   1.1466000e+01   2.9001486e-03   5.9523380e-03  -8.9236933e-03
   1.1472000e+01   3.0347735e-03   5.9115577e-03  -8.9948224e-03
   1.1478000e+01   3.1682919e-03   5.8703065e-03  -9.0644919e-03
   1.1484000e+01   3.3006940e-03   5.8285919e-03  -9.1327019e-03
   1.1490000e+01   3.4319706e-03   5.7864214e-03  -9.1994524e-03
   1.1496000e+01   3.5621122e-03   5.7438025e-03  -9.2647436e-03
   1.1502000e+01   3.6911099e-03   5.7007428e-03  -9.3285760e-03
   1.1508000e+01   3.8189549e-03   5.6572498e-03  -9.3909502e-03
   1.1514000e+01   3.9456383e-03   5.6133310e-03  -9.4518668e-03
   1.1520000e+01   4.0711517e-03   5.5689940e-03  -9.5113269e-03
   1.1526000e+01   4.1954867e-03   5.5242464e-03  -9.5693316e-03
   1.1532000e+01   4.3186353e-03   5.4790957e-03  -9.6258820e-03
   1.1538000e+01   4.4405895e-03   5.4335495e-03  -9.6809796e-03
   1.1544000e+01   4.5613416e-03   5.3876154e-03  -9.7346261e-03
   1.1550000e+01   4.6808838e-03   5.3413011e-03  -9.7868231e-03
   1.1556000e+01   4.7992089e-03   5.2946140e-03  -9.8375726e-03
   1.1562000e+01   4.9163097e-03   5.2475617e-03  -9.8868767e-03
   1.1568000e+01   5.0321791e-03   5.2001519e-03  -9.9347375e-03
   1.1574000e+01   5.1468103e-03   5.1523922e-03  -9.9811575e-03
   1.1580000e+01   5.2601966e-03   5.1042901e-03  -1.0026139e-02
   1.1586000e+01   5.3723316e-03   5.0558532e-03  -1.0069685e-02
   1.1592000e+01   5.4832090e-03   5.0070891e-03  -1.0111799e-02
   1.1598000e+01   5.5928226e-03   4.9580055e-03  -1.0152482e-02
   1.1604000e+01   5.7011666e-03   4.9086098e-03  -1.0191739e-02
   1.1610000e+01   5.8082352e-03   4.8589096e-03  -1.0229573e-02
   1.1616000e+01   5.9140229e-03   4.8089126e-03  -1.0265987e-02
   1.1622000e+01   6.0185243e-03   4.7586262e-03  -1.0300985e-02
   1.1628000e+01   6.1217342e-03   4.7080580e-03  -1.0334571e-02
   1.1634000e+01   6.2236475e-03   4.6572156e-03  -1.0366748e-02
   1.1640000e+01   6.3242596e-03   4.6061065e-03  -1.0397520e-02
   1.1646000e+01   6.4235657e-03   4.5547383e-03  -1.0426893e-02
   1.1652000e+01   6.5215614e-03   4.5031183e-03  -1.0454869e-02
   1.1658000e+01   6.6182424e-03   4.4512542e-03  -1.0481454e-02
   1.1664000e+01   6.7136045e-03   4.3991534e-03  -1.0506652e-02
   1.1670000e+01   6.8076439e-03   4.3468234e-03  -1.0530468e-02
   1.1676000e+01   6.9003567e-03   4.2942716e-03  -1.0552907e-02
   1.1682000e+01   6.9917395e-03   4.2415055e-03  -1.0573973e-02
   1.1688000e+01   7.0817889e-03   4.1885325e-03  -1.0593673e-02
   1.1694000e+01   7.1705015e-03   4.1353600e-03  -1.0612011e-02
   1.1700000e+01   7.2578744e-03   4.0819955e-03  -1.0628992e-02
   1.1706000e+01   7.3439048e-03   4.0284462e-03  -1.0644623e-02
   1.1712000e+01   7.4285898e-03   3.9747196e-03  -1.0658909e-02
   1.1718000e+01   7.5119271e-03   3.9208229e-03  -1.0671855e-02
   1.1724000e+01   7.5939141e-03   3.8667636e-03  -1.0683468e-02
   1.1730000e+01   7.6745489e-03   3.8125488e-03  -1.0693754e-02
   1.1736000e+01   7.7538294e-03   3.7581858e-03  -1.0702719e-02
   1.1742000e+01   7.8317536e-03   3.7036820e-03  -1.0710369e-02
   1.1748000e+01   7.9083201e-03   3.6490445e-03  -1.0716711e-02
   1.1754000e+01   7.9835273e-03   3.5942804e-03  -1.0721750e-02
   1.1760000e+01   8.0573739e-03   3.5393971e-03  -1.0725495e-02
   1.1766000e+01   8.1298587e-03   3.4844016e-03  -1.0727951e-02
   1.1772000e+01   8.2009807e-03   3.4293011e-03  -1.0729126e-02
   1.1778000e+01   8.2707392e-03   3.3741026e-03  -1.0729027e-02
   1.1784000e+01   8.3391334e-03   3.3188132e-03  -1.0727660e-02
   1.1790000e+01   8.4061629e-03   3.2634400e-03  -1.0725032e-02
   1.1796000e+01   8.4718274e-03   3.2079899e-03  -1.0721153e-02
   1.1802000e+01   8.5361267e-03   3.1524700e-03  -1.0716027e-02
   1.1808000e+01   8.5990608e-03   3.0968871e-03  -1.0709664e-02
   1.1814000e+01   8.6606298e-03   3.0412482e-03  -1.0702071e-02
   1.1820000e+01   8.7208342e-03   2.9855603e-03  -1.0693255e-02
   1.1826000e+01   8.7796743e-03   2.9298300e-03  -1.0683225e-02
   1.1832000e+01   8.8371508e-03   2.8740643e-03  -1.0671988e-02
   1.1838000e+01   8.8932645e-03   2.8182700e-03  -1.0659552e-02
   1.1844000e+01   8.9480165e-03   2.7624537e-03  -1.0645926e-02
   1.1850000e+01   9.0014076e-03   2.7066222e-03  -1.0631118e-02
   1.1856000e+01   9.0534394e-03   2.6507822e-03  -1.0615136e-02
   1.1862000e+01   9.1041131e-03   2.5949404e-03  -1.0597989e-02
   1.1868000e+01   9.1534303e-03   2.5391032e-03  -1.0579685e-02
   1.1874000e+01   9.2013928e-03   2.4832774e-03  -1.0560233e-02
   1.1880000e+01   9.2480024e-03   2.4274693e-03  -1.0539641e-02
   1.1886000e+01   9.2932612e-03   2.3716856e-03  -1.0517918e-02
   1.1892000e+01   9.3371713e-03   2.3159327e-03  -1.0495073e-02
   1.1898000e+01   9.3797350e-03   2.2602170e-03  -1.0471115e-02
   1.1904000e+01   9.4209549e-03   2.2045448e-03  -1.0446054e-02
   1.1910000e+01   9.4608335e-03   2.1489225e-03  -1.0419897e-02
   1.1916000e+01   9.4993735e-03   2.0933564e-03  -1.0392655e-02
   1.1922000e+01   9.5365780e-03   2.0378528e-03  -1.0364337e-02
   1.1928000e+01   9.5724498e-03   1.9824177e-03  -1.0334951e-02
   1.1934000e+01   9.6069923e-03   1.9270575e-03  -1.0304508e-02
   1.1940000e+01   9.6402086e-03   1.8717782e-03  -1.0273017e-02
   1.1946000e+01   9.6721023e-03   1.8165860e-03  -1.0240488e-02
   1.1952000e+01   9.7026770e-03   1.7614868e-03  -1.0206929e-02
   1.1958000e+01   9.7319364e-03   1.7064866e-03  -1.0172351e-02
   1.1964000e+01   9.7598843e-03   1.6515914e-03  -1.0136764e-02
   1.1970000e+01   9.7865247e-03   1.5968070e-03  -1.0100177e-02
   1.1976000e+01   9.8118619e-03   1.5421394e-03  -1.0062601e-02
   1.1982000e+01   9.8359000e-03   1.4875944e-03  -1.0024044e-02
   1.1988000e+01   9.8586434e-03   1.4331776e-03  -9.9845180e-03
   1.1994000e+01   9.8800967e-03   1.3788949e-03  -9.9440322e-03

